Distribution Grid Modeling Using Smart Meter Data

The knowledge of distribution grid models, including topologies and line impedances, is essential to grid monitoring, control and protection. However, this information is often unavailable, incomplete or outdated. The increasing deployment of smart meters (SMs) provides a unique opportunity to address this issue. This paper proposes a two-stage data-driven framework for distribution grid modeling using SM data. In the first stage, we propose to identify the topology via reconstructing a weighted Laplacian matrix of distribution networks, which is mathematically proven to be robust against moderately heterogeneous R/X profiles. In the second stage, we develop nonlinear least absolute deviations (LAD) and least squares (LS) regression models to estimate line impedances of single branches based on a nonlinear inverse power flow, which is then embedded within a bottom-up sweep algorithm to achieve the identification across the network in a branch-wise manner. Because the estimation models are inherently non-convex programs and NP-hard, we specially address their tractable convex relaxations and verify the exactness. In addition, we design a conductor library to significantly narrow down the solution space. Numerical results on the modified IEEE 13-bus, 37-bus and 69-bus test feeders validate the effectiveness of the proposed methods.

==> 13bus_Alg1.txt <==
1	1	1
1	2	1
1	3	0
1	4	1
1	5	1
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
2	1	1
2	2	1
2	3	1
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
2	9	0
2	10	0
3	1	0
3	2	1
3	3	1
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
3	9	0
3	10	0
4	1	1
4	2	0
4	3	0
4	4	1
4	5	0
4	6	0
4	7	0
4	8	0
4	9	0
4	10	0
5	1	1
5	2	0
5	3	0
5	4	0
5	5	1
5	6	1
5	7	0
5	8	0
5	9	1
5	10	1
6	1	0
6	2	0
6	3	0
6	4	0
6	5	1
6	6	1
6	7	1
6	8	1
6	9	0
6	10	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	1
7	7	1
7	8	0
7	9	0
7	10	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	1
8	7	0
8	8	1
8	9	0
8	10	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	1
9	6	0
9	7	0
9	8	0
9	9	1
9	10	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	1
10	6	0
10	7	0
10	8	0
10	9	0
10	10	1


==> 37bus_Alg1.txt <==
1	1	1
1	2	1
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
1	11	0
1	12	0
1	13	0
1	14	0
1	15	0
1	16	0
1	17	0
1	18	0
1	19	0
1	20	0
1	21	0
1	22	0
1	23	0
1	24	0
1	25	0
1	26	0
1	27	0
1	28	0
1	29	0
1	30	0
1	31	0
1	32	0
1	33	0
1	34	0
1	35	0
1	36	0
2	1	1
2	2	1
2	3	1
2	4	0
2	5	0
2	6	1
2	7	0
2	8	0
2	9	0
2	10	0
2	11	0
2	12	0
2	13	0
2	14	0
2	15	0
2	16	1
2	17	0
2	18	0
2	19	0
2	20	0
2	21	0
2	22	0
2	23	0
2	24	0
2	25	0
2	26	0
2	27	0
2	28	0
2	29	0
2	30	0
2	31	0
2	32	0
2	33	0
2	34	0
2	35	0
2	36	0
3	1	0
3	2	1
3	3	1
3	4	1
3	5	1
3	6	0
3	7	0
3	8	0
3	9	0
3	10	0
3	11	0
3	12	0
3	13	0
3	14	0
3	15	0
3	16	0
3	17	0
3	18	0
3	19	0
3	20	0
3	21	0
3	22	0
3	23	0
3	24	0
3	25	0
3	26	0
3	27	0
3	28	0
3	29	0
3	30	0
3	31	0
3	32	0
3	33	0
3	34	0
3	35	0
3	36	0
4	1	0
4	2	0
4	3	1
4	4	1
4	5	0
4	6	0
4	7	0
4	8	0
4	9	0
4	10	0
4	11	0
4	12	0
4	13	0
4	14	0
4	15	0
4	16	0
4	17	0
4	18	0
4	19	0
4	20	0
4	21	0
4	22	0
4	23	0
4	24	0
4	25	0
4	26	0
4	27	0
4	28	0
4	29	0
4	30	0
4	31	0
4	32	0
4	33	0
4	34	0
4	35	0
4	36	0
5	1	0
5	2	0
5	3	1
5	4	0
5	5	1
5	6	0
5	7	0
5	8	0
5	9	0
5	10	0
5	11	0
5	12	0
5	13	0
5	14	0
5	15	0
5	16	0
5	17	0
5	18	0
5	19	0
5	20	0
5	21	0
5	22	0
5	23	0
5	24	0
5	25	0
5	26	0
5	27	0
5	28	0
5	29	0
5	30	0
5	31	0
5	32	0
5	33	0
5	34	0
5	35	0
5	36	0
6	1	0
6	2	1
6	3	0
6	4	0
6	5	0
6	6	1
6	7	1
6	8	0
6	9	0
6	10	0
6	11	0
6	12	0
6	13	0
6	14	0
6	15	0
6	16	0
6	17	0
6	18	0
6	19	0
6	20	0
6	21	0
6	22	0
6	23	0
6	24	0
6	25	0
6	26	0
6	27	0
6	28	0
6	29	0
6	30	0
6	31	0
6	32	0
6	33	0
6	34	0
6	35	0
6	36	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	1
7	7	1
7	8	1
7	9	0
7	10	1
7	11	0
7	12	0
7	13	0
7	14	0
7	15	0
7	16	0
7	17	0
7	18	0
7	19	0
7	20	0
7	21	0
7	22	0
7	23	0
7	24	0
7	25	0
7	26	0
7	27	0
7	28	0
7	29	0
7	30	0
7	31	0
7	32	0
7	33	0
7	34	0
7	35	0
7	36	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	1
8	8	1
8	9	1
8	10	0
8	11	0
8	12	0
8	13	0
8	14	0
8	15	0
8	16	0
8	17	0
8	18	0
8	19	0
8	20	0
8	21	0
8	22	0
8	23	0
8	24	0
8	25	0
8	26	0
8	27	0
8	28	0
8	29	0
8	30	0
8	31	0
8	32	0
8	33	0
8	34	0
8	35	0
8	36	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	1
9	9	1
9	10	0
9	11	0
9	12	0
9	13	0
9	14	0
9	15	0
9	16	0
9	17	0
9	18	0
9	19	0
9	20	0
9	21	0
9	22	0
9	23	0
9	24	0
9	25	0
9	26	0
9	27	0
9	28	0
9	29	0
9	30	0
9	31	0
9	32	0
9	33	0
9	34	0
9	35	0
9	36	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	1
10	8	0
10	9	0
10	10	1
10	11	1
10	12	0
10	13	0
10	14	1
10	15	0
10	16	0
10	17	0
10	18	0
10	19	0
10	20	0
10	21	0
10	22	0
10	23	0
10	24	0
10	25	0
10	26	0
10	27	0
10	28	0
10	29	0
10	30	0
10	31	0
10	32	0
10	33	0
10	34	0
10	35	0
10	36	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
11	10	1
11	11	1
11	12	1
11	13	1
11	14	0
11	15	0
11	16	0
11	17	0
11	18	0
11	19	0
11	20	0
11	21	0
11	22	0
11	23	0
11	24	0
11	25	0
11	26	0
11	27	0
11	28	0
11	29	0
11	30	0
11	31	0
11	32	0
11	33	0
11	34	0
11	35	0
11	36	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
12	9	0
12	10	0
12	11	1
12	12	1
12	13	0
12	14	0
12	15	0
12	16	0
12	17	0
12	18	0
12	19	0
12	20	0
12	21	0
12	22	0
12	23	0
12	24	0
12	25	0
12	26	0
12	27	0
12	28	0
12	29	0
12	30	0
12	31	0
12	32	0
12	33	0
12	34	0
12	35	0
12	36	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0
13	10	0
13	11	1
13	12	0
13	13	1
13	14	0
13	15	0
13	16	0
13	17	0
13	18	0
13	19	0
13	20	0
13	21	0
13	22	0
13	23	0
13	24	0
13	25	0
13	26	0
13	27	0
13	28	0
13	29	0
13	30	0
13	31	0
13	32	0
13	33	0
13	34	0
13	35	0
13	36	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
14	8	0
14	9	0
14	10	1
14	11	0
14	12	0
14	13	0
14	14	1
14	15	1
14	16	0
14	17	0
14	18	0
14	19	0
14	20	0
14	21	0
14	22	0
14	23	0
14	24	0
14	25	0
14	26	0
14	27	0
14	28	0
14	29	0
14	30	0
14	31	0
14	32	0
14	33	0
14	34	0
14	35	0
14	36	0
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
15	7	0
15	8	0
15	9	0
15	10	0
15	11	0
15	12	0
15	13	0
15	14	1
15	15	1
15	16	0
15	17	0
15	18	0
15	19	0
15	20	0
15	21	0
15	22	0
15	23	0
15	24	0
15	25	0
15	26	0
15	27	0
15	28	0
15	29	0
15	30	0
15	31	0
15	32	0
15	33	0
15	34	0
15	35	0
15	36	0
16	1	0
16	2	1
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0
16	8	0
16	9	0
16	10	0
16	11	0
16	12	0
16	13	0
16	14	0
16	15	0
16	16	1
16	17	1
16	18	0
16	19	0
16	20	0
16	21	1
16	22	0
16	23	0
16	24	0
16	25	0
16	26	0
16	27	0
16	28	0
16	29	0
16	30	0
16	31	0
16	32	0
16	33	0
16	34	0
16	35	0
16	36	0
17	1	0
17	2	0
17	3	0
17	4	0
17	5	0
17	6	0
17	7	0
17	8	0
17	9	0
17	10	0
17	11	0
17	12	0
17	13	0
17	14	0
17	15	0
17	16	1
17	17	1
17	18	1
17	19	0
17	20	0
17	21	0
17	22	0
17	23	0
17	24	0
17	25	0
17	26	0
17	27	0
17	28	0
17	29	0
17	30	0
17	31	0
17	32	0
17	33	0
17	34	0
17	35	0
17	36	0
18	1	0
18	2	0
18	3	0
18	4	0
18	5	0
18	6	0
18	7	0
18	8	0
18	9	0
18	10	0
18	11	0
18	12	0
18	13	0
18	14	0
18	15	0
18	16	0
18	17	1
18	18	1
18	19	1
18	20	1
18	21	0
18	22	0
18	23	0
18	24	0
18	25	0
18	26	0
18	27	0
18	28	0
18	29	0
18	30	0
18	31	0
18	32	0
18	33	0
18	34	0
18	35	0
18	36	0
19	1	0
19	2	0
19	3	0
19	4	0
19	5	0
19	6	0
19	7	0
19	8	0
19	9	0
19	10	0
19	11	0
19	12	0
19	13	0
19	14	0
19	15	0
19	16	0
19	17	0
19	18	1
19	19	1
19	20	0
19	21	0
19	22	0
19	23	0
19	24	0
19	25	0
19	26	0
19	27	0
19	28	0
19	29	0
19	30	0
19	31	0
19	32	0
19	33	0
19	34	0
19	35	0
19	36	0
20	1	0
20	2	0
20	3	0
20	4	0
20	5	0
20	6	0
20	7	0
20	8	0
20	9	0
20	10	0
20	11	0
20	12	0
20	13	0
20	14	0
20	15	0
20	16	0
20	17	0
20	18	1
20	19	0
20	20	1
20	21	0
20	22	0
20	23	0
20	24	0
20	25	0
20	26	0
20	27	0
20	28	0
20	29	0
20	30	0
20	31	0
20	32	0
20	33	0
20	34	0
20	35	0
20	36	0
21	1	0
21	2	0
21	3	0
21	4	0
21	5	0
21	6	0
21	7	0
21	8	0
21	9	0
21	10	0
21	11	0
21	12	0
21	13	0
21	14	0
21	15	0
21	16	1
21	17	0
21	18	0
21	19	0
21	20	0
21	21	1
21	22	1
21	23	0
21	24	0
21	25	0
21	26	0
21	27	0
21	28	0
21	29	0
21	30	0
21	31	0
21	32	0
21	33	0
21	34	0
21	35	0
21	36	0
22	1	0
22	2	0
22	3	0
22	4	0
22	5	0
22	6	0
22	7	0
22	8	0
22	9	0
22	10	0
22	11	0
22	12	0
22	13	0
22	14	0
22	15	0
22	16	0
22	17	0
22	18	0
22	19	0
22	20	0
22	21	1
22	22	1
22	23	1
22	24	1
22	25	1
22	26	0
22	27	0
22	28	0
22	29	0
22	30	0
22	31	0
22	32	0
22	33	0
22	34	0
22	35	0
22	36	0
23	1	0
23	2	0
23	3	0
23	4	0
23	5	0
23	6	0
23	7	0
23	8	0
23	9	0
23	10	0
23	11	0
23	12	0
23	13	0
23	14	0
23	15	0
23	16	0
23	17	0
23	18	0
23	19	0
23	20	0
23	21	0
23	22	1
23	23	1
23	24	0
23	25	0
23	26	0
23	27	0
23	28	0
23	29	0
23	30	0
23	31	0
23	32	0
23	33	0
23	34	0
23	35	0
23	36	0
24	1	0
24	2	0
24	3	0
24	4	0
24	5	0
24	6	0
24	7	0
24	8	0
24	9	0
24	10	0
24	11	0
24	12	0
24	13	0
24	14	0
24	15	0
24	16	0
24	17	0
24	18	0
24	19	0
24	20	0
24	21	0
24	22	1
24	23	0
24	24	1
24	25	0
24	26	0
24	27	0
24	28	0
24	29	0
24	30	0
24	31	0
24	32	0
24	33	0
24	34	0
24	35	0
24	36	0
25	1	0
25	2	0
25	3	0
25	4	0
25	5	0
25	6	0
25	7	0
25	8	0
25	9	0
25	10	0
25	11	0
25	12	0
25	13	0
25	14	0
25	15	0
25	16	0
25	17	0
25	18	0
25	19	0
25	20	0
25	21	0
25	22	1
25	23	0
25	24	0
25	25	1
25	26	1
25	27	1
25	28	0
25	29	0
25	30	0
25	31	0
25	32	0
25	33	0
25	34	0
25	35	0
25	36	0
26	1	0
26	2	0
26	3	0
26	4	0
26	5	0
26	6	0
26	7	0
26	8	0
26	9	0
26	10	0
26	11	0
26	12	0
26	13	0
26	14	0
26	15	0
26	16	0
26	17	0
26	18	0
26	19	0
26	20	0
26	21	0
26	22	0
26	23	0
26	24	0
26	25	1
26	26	1
26	27	0
26	28	0
26	29	0
26	30	0
26	31	0
26	32	0
26	33	0
26	34	0
26	35	0
26	36	0
27	1	0
27	2	0
27	3	0
27	4	0
27	5	0
27	6	0
27	7	0
27	8	0
27	9	0
27	10	0
27	11	0
27	12	0
27	13	0
27	14	0
27	15	0
27	16	0
27	17	0
27	18	0
27	19	0
27	20	0
27	21	0
27	22	0
27	23	0
27	24	0
27	25	1
27	26	0
27	27	1
27	28	1
27	29	0
27	30	0
27	31	0
27	32	0
27	33	0
27	34	0
27	35	0
27	36	0
28	1	0
28	2	0
28	3	0
28	4	0
28	5	0
28	6	0
28	7	0
28	8	0
28	9	0
28	10	0
28	11	0
28	12	0
28	13	0
28	14	0
28	15	0
28	16	0
28	17	0
28	18	0
28	19	0
28	20	0
28	21	0
28	22	0
28	23	0
28	24	0
28	25	0
28	26	0
28	27	1
28	28	1
28	29	1
28	30	0
28	31	0
28	32	1
28	33	0
28	34	0
28	35	0
28	36	0
29	1	0
29	2	0
29	3	0
29	4	0
29	5	0
29	6	0
29	7	0
29	8	0
29	9	0
29	10	0
29	11	0
29	12	0
29	13	0
29	14	0
29	15	0
29	16	0
29	17	0
29	18	0
29	19	0
29	20	0
29	21	0
29	22	0
29	23	0
29	24	0
29	25	0
29	26	0
29	27	0
29	28	1
29	29	1
29	30	1
29	31	1
29	32	0
29	33	0
29	34	0
29	35	0
29	36	0
30	1	0
30	2	0
30	3	0
30	4	0
30	5	0
30	6	0
30	7	0
30	8	0
30	9	0
30	10	0
30	11	0
30	12	0
30	13	0
30	14	0
30	15	0
30	16	0
30	17	0
30	18	0
30	19	0
30	20	0
30	21	0
30	22	0
30	23	0
30	24	0
30	25	0
30	26	0
30	27	0
30	28	0
30	29	1
30	30	1
30	31	0
30	32	0
30	33	0
30	34	0
30	35	0
30	36	0
31	1	0
31	2	0
31	3	0
31	4	0
31	5	0
31	6	0
31	7	0
31	8	0
31	9	0
31	10	0
31	11	0
31	12	0
31	13	0
31	14	0
31	15	0
31	16	0
31	17	0
31	18	0
31	19	0
31	20	0
31	21	0
31	22	0
31	23	0
31	24	0
31	25	0
31	26	0
31	27	0
31	28	0
31	29	1
31	30	0
31	31	1
31	32	0
31	33	0
31	34	0
31	35	0
31	36	0
32	1	0
32	2	0
32	3	0
32	4	0
32	5	0
32	6	0
32	7	0
32	8	0
32	9	0
32	10	0
32	11	0
32	12	0
32	13	0
32	14	0
32	15	0
32	16	0
32	17	0
32	18	0
32	19	0
32	20	0
32	21	0
32	22	0
32	23	0
32	24	0
32	25	0
32	26	0
32	27	0
32	28	1
32	29	0
32	30	0
32	31	0
32	32	1
32	33	1
32	34	0
32	35	0
32	36	0
33	1	0
33	2	0
33	3	0
33	4	0
33	5	0
33	6	0
33	7	0
33	8	0
33	9	0
33	10	0
33	11	0
33	12	0
33	13	0
33	14	0
33	15	0
33	16	0
33	17	0
33	18	0
33	19	0
33	20	0
33	21	0
33	22	0
33	23	0
33	24	0
33	25	0
33	26	0
33	27	0
33	28	0
33	29	0
33	30	0
33	31	0
33	32	1
33	33	1
33	34	1
33	35	0
33	36	0
34	1	0
34	2	0
34	3	0
34	4	0
34	5	0
34	6	0
34	7	0
34	8	0
34	9	0
34	10	0
34	11	0
34	12	0
34	13	0
34	14	0
34	15	0
34	16	0
34	17	0
34	18	0
34	19	0
34	20	0
34	21	0
34	22	0
34	23	0
34	24	0
34	25	0
34	26	0
34	27	0
34	28	0
34	29	0
34	30	0
34	31	0
34	32	0
34	33	1
34	34	1
34	35	1
34	36	1
35	1	0
35	2	0
35	3	0
35	4	0
35	5	0
35	6	0
35	7	0
35	8	0
35	9	0
35	10	0
35	11	0
35	12	0
35	13	0
35	14	0
35	15	0
35	16	0
35	17	0
35	18	0
35	19	0
35	20	0
35	21	0
35	22	0
35	23	0
35	24	0
35	25	0
35	26	0
35	27	0
35	28	0
35	29	0
35	30	0
35	31	0
35	32	0
35	33	0
35	34	1
35	35	1
35	36	0
36	1	0
36	2	0
36	3	0
36	4	0
36	5	0
36	6	0
36	7	0
36	8	0
36	9	0
36	10	0
36	11	0
36	12	0
36	13	0
36	14	0
36	15	0
36	16	0
36	17	0
36	18	0
36	19	0
36	20	0
36	21	0
36	22	0
36	23	0
36	24	0
36	25	0
36	26	0
36	27	0
36	28	0
36	29	0
36	30	0
36	31	0
36	32	0
36	33	0
36	34	1
36	35	0
36	36	1


==> 69bus_Alg1.txt <==
1	1	1
1	2	1
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
1	11	0
1	12	0
1	13	0
1	14	0
1	15	0
1	16	0
1	17	0
1	18	0
1	19	0
1	20	0
1	21	0
1	22	0
1	23	0
1	24	0
1	25	0
1	26	0
1	27	0
1	28	0
1	29	0
1	30	0
1	31	0
1	32	0
1	33	0
1	34	0
1	35	0
1	36	0
1	37	0
1	38	0
1	39	0
1	40	0
1	41	0
1	42	0
1	43	0
1	44	0
1	45	0
1	46	0
1	47	0
1	48	0
1	49	0
1	50	0
1	51	0
1	52	0
1	53	0
1	54	0
1	55	0
1	56	0
1	57	0
1	58	0
1	59	0
1	60	0
1	61	0
1	62	0
1	63	0
1	64	0
1	65	0
1	66	0
1	67	0
1	68	0
2	1	1
2	2	1
2	3	1
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
2	9	0
2	10	0
2	11	0
2	12	0
2	13	0
2	14	0
2	15	0
2	16	0
2	17	0
2	18	0
2	19	0
2	20	0
2	21	0
2	22	0
2	23	0
2	24	0
2	25	0
2	26	0
2	27	1
2	28	0
2	29	0
2	30	0
2	31	0
2	32	0
2	33	0
2	34	0
2	35	1
2	36	0
2	37	0
2	38	0
2	39	0
2	40	0
2	41	0
2	42	0
2	43	0
2	44	0
2	45	0
2	46	0
2	47	0
2	48	0
2	49	0
2	50	0
2	51	0
2	52	0
2	53	0
2	54	0
2	55	0
2	56	0
2	57	0
2	58	0
2	59	0
2	60	0
2	61	0
2	62	0
2	63	0
2	64	0
2	65	0
2	66	0
2	67	0
2	68	0
3	1	0
3	2	1
3	3	1
3	4	1
3	5	0
3	6	0
3	7	0
3	8	0
3	9	0
3	10	0
3	11	0
3	12	0
3	13	0
3	14	0
3	15	0
3	16	0
3	17	0
3	18	0
3	19	0
3	20	0
3	21	0
3	22	0
3	23	0
3	24	0
3	25	0
3	26	0
3	27	0
3	28	0
3	29	0
3	30	0
3	31	0
3	32	0
3	33	0
3	34	0
3	35	0
3	36	0
3	37	0
3	38	0
3	39	0
3	40	0
3	41	0
3	42	0
3	43	0
3	44	0
3	45	0
3	46	1
3	47	0
3	48	0
3	49	0
3	50	0
3	51	0
3	52	0
3	53	0
3	54	0
3	55	0
3	56	0
3	57	0
3	58	0
3	59	0
3	60	0
3	61	0
3	62	0
3	63	0
3	64	0
3	65	0
3	66	0
3	67	0
3	68	0
4	1	0
4	2	0
4	3	1
4	4	1
4	5	1
4	6	0
4	7	0
4	8	0
4	9	0
4	10	0
4	11	0
4	12	0
4	13	0
4	14	0
4	15	0
4	16	0
4	17	0
4	18	0
4	19	0
4	20	0
4	21	0
4	22	0
4	23	0
4	24	0
4	25	0
4	26	0
4	27	0
4	28	0
4	29	0
4	30	0
4	31	0
4	32	0
4	33	0
4	34	0
4	35	0
4	36	0
4	37	0
4	38	0
4	39	0
4	40	0
4	41	0
4	42	0
4	43	0
4	44	0
4	45	0
4	46	0
4	47	0
4	48	0
4	49	0
4	50	0
4	51	0
4	52	0
4	53	0
4	54	0
4	55	0
4	56	0
4	57	0
4	58	0
4	59	0
4	60	0
4	61	0
4	62	0
4	63	0
4	64	0
4	65	0
4	66	0
4	67	0
4	68	0
5	1	0
5	2	0
5	3	0
5	4	1
5	5	1
5	6	1
5	7	0
5	8	0
5	9	0
5	10	0
5	11	0
5	12	0
5	13	0
5	14	0
5	15	0
5	16	0
5	17	0
5	18	0
5	19	0
5	20	0
5	21	0
5	22	0
5	23	0
5	24	0
5	25	0
5	26	0
5	27	0
5	28	0
5	29	0
5	30	0
5	31	0
5	32	0
5	33	0
5	34	0
5	35	0
5	36	0
5	37	0
5	38	0
5	39	0
5	40	0
5	41	0
5	42	0
5	43	0
5	44	0
5	45	0
5	46	0
5	47	0
5	48	0
5	49	0
5	50	0
5	51	0
5	52	0
5	53	0
5	54	0
5	55	0
5	56	0
5	57	0
5	58	0
5	59	0
5	60	0
5	61	0
5	62	0
5	63	0
5	64	0
5	65	0
5	66	0
5	67	0
5	68	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	1
6	6	1
6	7	1
6	8	0
6	9	0
6	10	0
6	11	0
6	12	0
6	13	0
6	14	0
6	15	0
6	16	0
6	17	0
6	18	0
6	19	0
6	20	0
6	21	0
6	22	0
6	23	0
6	24	0
6	25	0
6	26	0
6	27	0
6	28	0
6	29	0
6	30	0
6	31	0
6	32	0
6	33	0
6	34	0
6	35	0
6	36	0
6	37	0
6	38	0
6	39	0
6	40	0
6	41	0
6	42	0
6	43	0
6	44	0
6	45	0
6	46	0
6	47	0
6	48	0
6	49	0
6	50	0
6	51	0
6	52	0
6	53	0
6	54	0
6	55	0
6	56	0
6	57	0
6	58	0
6	59	0
6	60	0
6	61	0
6	62	0
6	63	0
6	64	0
6	65	0
6	66	0
6	67	0
6	68	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	1
7	7	1
7	8	1
7	9	0
7	10	0
7	11	0
7	12	0
7	13	0
7	14	0
7	15	0
7	16	0
7	17	0
7	18	0
7	19	0
7	20	0
7	21	0
7	22	0
7	23	0
7	24	0
7	25	0
7	26	0
7	27	0
7	28	0
7	29	0
7	30	0
7	31	0
7	32	0
7	33	0
7	34	0
7	35	0
7	36	0
7	37	0
7	38	0
7	39	0
7	40	0
7	41	0
7	42	0
7	43	0
7	44	0
7	45	0
7	46	0
7	47	0
7	48	0
7	49	0
7	50	1
7	51	0
7	52	0
7	53	0
7	54	0
7	55	0
7	56	0
7	57	0
7	58	0
7	59	0
7	60	0
7	61	0
7	62	0
7	63	0
7	64	0
7	65	0
7	66	0
7	67	0
7	68	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	1
8	8	1
8	9	1
8	10	0
8	11	0
8	12	0
8	13	0
8	14	0
8	15	0
8	16	0
8	17	0
8	18	0
8	19	0
8	20	0
8	21	0
8	22	0
8	23	0
8	24	0
8	25	0
8	26	0
8	27	0
8	28	0
8	29	0
8	30	0
8	31	0
8	32	0
8	33	0
8	34	0
8	35	0
8	36	0
8	37	0
8	38	0
8	39	0
8	40	0
8	41	0
8	42	0
8	43	0
8	44	0
8	45	0
8	46	0
8	47	0
8	48	0
8	49	0
8	50	0
8	51	0
8	52	1
8	53	0
8	54	0
8	55	0
8	56	0
8	57	0
8	58	0
8	59	0
8	60	0
8	61	0
8	62	0
8	63	0
8	64	0
8	65	0
8	66	0
8	67	0
8	68	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	1
9	9	1
9	10	1
9	11	0
9	12	0
9	13	0
9	14	0
9	15	0
9	16	0
9	17	0
9	18	0
9	19	0
9	20	0
9	21	0
9	22	0
9	23	0
9	24	0
9	25	0
9	26	0
9	27	0
9	28	0
9	29	0
9	30	0
9	31	0
9	32	0
9	33	0
9	34	0
9	35	0
9	36	0
9	37	0
9	38	0
9	39	0
9	40	0
9	41	0
9	42	0
9	43	0
9	44	0
9	45	0
9	46	0
9	47	0
9	48	0
9	49	0
9	50	0
9	51	0
9	52	0
9	53	0
9	54	0
9	55	0
9	56	0
9	57	0
9	58	0
9	59	0
9	60	0
9	61	0
9	62	0
9	63	0
9	64	0
9	65	0
9	66	0
9	67	0
9	68	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	0
10	8	0
10	9	1
10	10	1
10	11	1
10	12	0
10	13	0
10	14	0
10	15	0
10	16	0
10	17	0
10	18	0
10	19	0
10	20	0
10	21	0
10	22	0
10	23	0
10	24	0
10	25	0
10	26	0
10	27	0
10	28	0
10	29	0
10	30	0
10	31	0
10	32	0
10	33	0
10	34	0
10	35	0
10	36	0
10	37	0
10	38	0
10	39	0
10	40	0
10	41	0
10	42	0
10	43	0
10	44	0
10	45	0
10	46	0
10	47	0
10	48	0
10	49	0
10	50	0
10	51	0
10	52	0
10	53	0
10	54	0
10	55	0
10	56	0
10	57	0
10	58	0
10	59	0
10	60	0
10	61	0
10	62	0
10	63	0
10	64	0
10	65	1
10	66	0
10	67	0
10	68	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
11	10	1
11	11	1
11	12	1
11	13	0
11	14	0
11	15	0
11	16	0
11	17	0
11	18	0
11	19	0
11	20	0
11	21	0
11	22	0
11	23	0
11	24	0
11	25	0
11	26	0
11	27	0
11	28	0
11	29	0
11	30	0
11	31	0
11	32	0
11	33	0
11	34	0
11	35	0
11	36	0
11	37	0
11	38	0
11	39	0
11	40	0
11	41	0
11	42	0
11	43	0
11	44	0
11	45	0
11	46	0
11	47	0
11	48	0
11	49	0
11	50	0
11	51	0
11	52	0
11	53	0
11	54	0
11	55	0
11	56	0
11	57	0
11	58	0
11	59	0
11	60	0
11	61	0
11	62	0
11	63	0
11	64	0
11	65	0
11	66	0
11	67	1
11	68	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
12	9	0
12	10	0
12	11	1
12	12	1
12	13	1
12	14	0
12	15	0
12	16	0
12	17	0
12	18	0
12	19	0
12	20	0
12	21	0
12	22	0
12	23	0
12	24	0
12	25	0
12	26	0
12	27	0
12	28	0
12	29	0
12	30	0
12	31	0
12	32	0
12	33	0
12	34	0
12	35	0
12	36	0
12	37	0
12	38	0
12	39	0
12	40	0
12	41	0
12	42	0
12	43	0
12	44	0
12	45	0
12	46	0
12	47	0
12	48	0
12	49	0
12	50	0
12	51	0
12	52	0
12	53	0
12	54	0
12	55	0
12	56	0
12	57	0
12	58	0
12	59	0
12	60	0
12	61	0
12	62	0
12	63	0
12	64	0
12	65	0
12	66	0
12	67	0
12	68	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0
13	10	0
13	11	0
13	12	1
13	13	1
13	14	1
13	15	0
13	16	0
13	17	0
13	18	0
13	19	0
13	20	0
13	21	0
13	22	0
13	23	0
13	24	0
13	25	0
13	26	0
13	27	0
13	28	0
13	29	0
13	30	0
13	31	0
13	32	0
13	33	0
13	34	0
13	35	0
13	36	0
13	37	0
13	38	0
13	39	0
13	40	0
13	41	0
13	42	0
13	43	0
13	44	0
13	45	0
13	46	0
13	47	0
13	48	0
13	49	0
13	50	0
13	51	0
13	52	0
13	53	0
13	54	0
13	55	0
13	56	0
13	57	0
13	58	0
13	59	0
13	60	0
13	61	0
13	62	0
13	63	0
13	64	0
13	65	0
13	66	0
13	67	0
13	68	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
14	8	0
14	9	0
14	10	0
14	11	0
14	12	0
14	13	1
14	14	1
14	15	1
14	16	0
14	17	0
14	18	0
14	19	0
14	20	0
14	21	0
14	22	0
14	23	0
14	24	0
14	25	0
14	26	0
14	27	0
14	28	0
14	29	0
14	30	0
14	31	0
14	32	0
14	33	0
14	34	0
14	35	0
14	36	0
14	37	0
14	38	0
14	39	0
14	40	0
14	41	0
14	42	0
14	43	0
14	44	0
14	45	0
14	46	0
14	47	0
14	48	0
14	49	0
14	50	0
14	51	0
14	52	0
14	53	0
14	54	0
14	55	0
14	56	0
14	57	0
14	58	0
14	59	0
14	60	0
14	61	0
14	62	0
14	63	0
14	64	0
14	65	0
14	66	0
14	67	0
14	68	0
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
15	7	0
15	8	0
15	9	0
15	10	0
15	11	0
15	12	0
15	13	0
15	14	1
15	15	1
15	16	1
15	17	0
15	18	0
15	19	0
15	20	0
15	21	0
15	22	0
15	23	0
15	24	0
15	25	0
15	26	0
15	27	0
15	28	0
15	29	0
15	30	0
15	31	0
15	32	0
15	33	0
15	34	0
15	35	0
15	36	0
15	37	0
15	38	0
15	39	0
15	40	0
15	41	0
15	42	0
15	43	0
15	44	0
15	45	0
15	46	0
15	47	0
15	48	0
15	49	0
15	50	0
15	51	0
15	52	0
15	53	0
15	54	0
15	55	0
15	56	0
15	57	0
15	58	0
15	59	0
15	60	0
15	61	0
15	62	0
15	63	0
15	64	0
15	65	0
15	66	0
15	67	0
15	68	0
16	1	0
16	2	0
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0
16	8	0
16	9	0
16	10	0
16	11	0
16	12	0
16	13	0
16	14	0
16	15	1
16	16	1
16	17	1
16	18	0
16	19	0
16	20	0
16	21	0
16	22	0
16	23	0
16	24	0
16	25	0
16	26	0
16	27	0
16	28	0
16	29	0
16	30	0
16	31	0
16	32	0
16	33	0
16	34	0
16	35	0
16	36	0
16	37	0
16	38	0
16	39	0
16	40	0
16	41	0
16	42	0
16	43	0
16	44	0
16	45	0
16	46	0
16	47	0
16	48	0
16	49	0
16	50	0
16	51	0
16	52	0
16	53	0
16	54	0
16	55	0
16	56	0
16	57	0
16	58	0
16	59	0
16	60	0
16	61	0
16	62	0
16	63	0
16	64	0
16	65	0
16	66	0
16	67	0
16	68	0
17	1	0
17	2	0
17	3	0
17	4	0
17	5	0
17	6	0
17	7	0
17	8	0
17	9	0
17	10	0
17	11	0
17	12	0
17	13	0
17	14	0
17	15	0
17	16	1
17	17	1
17	18	1
17	19	0
17	20	0
17	21	0
17	22	0
17	23	0
17	24	0
17	25	0
17	26	0
17	27	0
17	28	0
17	29	0
17	30	0
17	31	0
17	32	0
17	33	0
17	34	0
17	35	0
17	36	0
17	37	0
17	38	0
17	39	0
17	40	0
17	41	0
17	42	0
17	43	0
17	44	0
17	45	0
17	46	0
17	47	0
17	48	0
17	49	0
17	50	0
17	51	0
17	52	0
17	53	0
17	54	0
17	55	0
17	56	0
17	57	0
17	58	0
17	59	0
17	60	0
17	61	0
17	62	0
17	63	0
17	64	0
17	65	0
17	66	0
17	67	0
17	68	0
18	1	0
18	2	0
18	3	0
18	4	0
18	5	0
18	6	0
18	7	0
18	8	0
18	9	0
18	10	0
18	11	0
18	12	0
18	13	0
18	14	0
18	15	0
18	16	0
18	17	1
18	18	1
18	19	1
18	20	0
18	21	0
18	22	0
18	23	0
18	24	0
18	25	0
18	26	0
18	27	0
18	28	0
18	29	0
18	30	0
18	31	0
18	32	0
18	33	0
18	34	0
18	35	0
18	36	0
18	37	0
18	38	0
18	39	0
18	40	0
18	41	0
18	42	0
18	43	0
18	44	0
18	45	0
18	46	0
18	47	0
18	48	0
18	49	0
18	50	0
18	51	0
18	52	0
18	53	0
18	54	0
18	55	0
18	56	0
18	57	0
18	58	0
18	59	0
18	60	0
18	61	0
18	62	0
18	63	0
18	64	0
18	65	0
18	66	0
18	67	0
18	68	0
19	1	0
19	2	0
19	3	0
19	4	0
19	5	0
19	6	0
19	7	0
19	8	0
19	9	0
19	10	0
19	11	0
19	12	0
19	13	0
19	14	0
19	15	0
19	16	0
19	17	0
19	18	1
19	19	1
19	20	1
19	21	0
19	22	0
19	23	0
19	24	0
19	25	0
19	26	0
19	27	0
19	28	0
19	29	0
19	30	0
19	31	0
19	32	0
19	33	0
19	34	0
19	35	0
19	36	0
19	37	0
19	38	0
19	39	0
19	40	0
19	41	0
19	42	0
19	43	0
19	44	0
19	45	0
19	46	0
19	47	0
19	48	0
19	49	0
19	50	0
19	51	0
19	52	0
19	53	0
19	54	0
19	55	0
19	56	0
19	57	0
19	58	0
19	59	0
19	60	0
19	61	0
19	62	0
19	63	0
19	64	0
19	65	0
19	66	0
19	67	0
19	68	0
20	1	0
20	2	0
20	3	0
20	4	0
20	5	0
20	6	0
20	7	0
20	8	0
20	9	0
20	10	0
20	11	0
20	12	0
20	13	0
20	14	0
20	15	0
20	16	0
20	17	0
20	18	0
20	19	1
20	20	1
20	21	1
20	22	0
20	23	0
20	24	0
20	25	0
20	26	0
20	27	0
20	28	0
20	29	0
20	30	0
20	31	0
20	32	0
20	33	0
20	34	0
20	35	0
20	36	0
20	37	0
20	38	0
20	39	0
20	40	0
20	41	0
20	42	0
20	43	0
20	44	0
20	45	0
20	46	0
20	47	0
20	48	0
20	49	0
20	50	0
20	51	0
20	52	0
20	53	0
20	54	0
20	55	0
20	56	0
20	57	0
20	58	0
20	59	0
20	60	0
20	61	0
20	62	0
20	63	0
20	64	0
20	65	0
20	66	0
20	67	0
20	68	0
21	1	0
21	2	0
21	3	0
21	4	0
21	5	0
21	6	0
21	7	0
21	8	0
21	9	0
21	10	0
21	11	0
21	12	0
21	13	0
21	14	0
21	15	0
21	16	0
21	17	0
21	18	0
21	19	0
21	20	1
21	21	1
21	22	1
21	23	0
21	24	0
21	25	0
21	26	0
21	27	0
21	28	0
21	29	0
21	30	0
21	31	0
21	32	0
21	33	0
21	34	0
21	35	0
21	36	0
21	37	0
21	38	0
21	39	0
21	40	0
21	41	0
21	42	0
21	43	0
21	44	0
21	45	0
21	46	0
21	47	0
21	48	0
21	49	0
21	50	0
21	51	0
21	52	0
21	53	0
21	54	0
21	55	0
21	56	0
21	57	0
21	58	0
21	59	0
21	60	0
21	61	0
21	62	0
21	63	0
21	64	0
21	65	0
21	66	0
21	67	0
21	68	0
22	1	0
22	2	0
22	3	0
22	4	0
22	5	0
22	6	0
22	7	0
22	8	0
22	9	0
22	10	0
22	11	0
22	12	0
22	13	0
22	14	0
22	15	0
22	16	0
22	17	0
22	18	0
22	19	0
22	20	0
22	21	1
22	22	1
22	23	1
22	24	0
22	25	0
22	26	0
22	27	0
22	28	0
22	29	0
22	30	0
22	31	0
22	32	0
22	33	0
22	34	0
22	35	0
22	36	0
22	37	0
22	38	0
22	39	0
22	40	0
22	41	0
22	42	0
22	43	0
22	44	0
22	45	0
22	46	0
22	47	0
22	48	0
22	49	0
22	50	0
22	51	0
22	52	0
22	53	0
22	54	0
22	55	0
22	56	0
22	57	0
22	58	0
22	59	0
22	60	0
22	61	0
22	62	0
22	63	0
22	64	0
22	65	0
22	66	0
22	67	0
22	68	0
23	1	0
23	2	0
23	3	0
23	4	0
23	5	0
23	6	0
23	7	0
23	8	0
23	9	0
23	10	0
23	11	0
23	12	0
23	13	0
23	14	0
23	15	0
23	16	0
23	17	0
23	18	0
23	19	0
23	20	0
23	21	0
23	22	1
23	23	1
23	24	1
23	25	0
23	26	0
23	27	0
23	28	0
23	29	0
23	30	0
23	31	0
23	32	0
23	33	0
23	34	0
23	35	0
23	36	0
23	37	0
23	38	0
23	39	0
23	40	0
23	41	0
23	42	0
23	43	0
23	44	0
23	45	0
23	46	0
23	47	0
23	48	0
23	49	0
23	50	0
23	51	0
23	52	0
23	53	0
23	54	0
23	55	0
23	56	0
23	57	0
23	58	0
23	59	0
23	60	0
23	61	0
23	62	0
23	63	0
23	64	0
23	65	0
23	66	0
23	67	0
23	68	0
24	1	0
24	2	0
24	3	0
24	4	0
24	5	0
24	6	0
24	7	0
24	8	0
24	9	0
24	10	0
24	11	0
24	12	0
24	13	0
24	14	0
24	15	0
24	16	0
24	17	0
24	18	0
24	19	0
24	20	0
24	21	0
24	22	0
24	23	1
24	24	1
24	25	1
24	26	0
24	27	0
24	28	0
24	29	0
24	30	0
24	31	0
24	32	0
24	33	0
24	34	0
24	35	0
24	36	0
24	37	0
24	38	0
24	39	0
24	40	0
24	41	0
24	42	0
24	43	0
24	44	0
24	45	0
24	46	0
24	47	0
24	48	0
24	49	0
24	50	0
24	51	0
24	52	0
24	53	0
24	54	0
24	55	0
24	56	0
24	57	0
24	58	0
24	59	0
24	60	0
24	61	0
24	62	0
24	63	0
24	64	0
24	65	0
24	66	0
24	67	0
24	68	0
25	1	0
25	2	0
25	3	0
25	4	0
25	5	0
25	6	0
25	7	0
25	8	0
25	9	0
25	10	0
25	11	0
25	12	0
25	13	0
25	14	0
25	15	0
25	16	0
25	17	0
25	18	0
25	19	0
25	20	0
25	21	0
25	22	0
25	23	0
25	24	1
25	25	1
25	26	1
25	27	0
25	28	0
25	29	0
25	30	0
25	31	0
25	32	0
25	33	0
25	34	0
25	35	0
25	36	0
25	37	0
25	38	0
25	39	0
25	40	0
25	41	0
25	42	0
25	43	0
25	44	0
25	45	0
25	46	0
25	47	0
25	48	0
25	49	0
25	50	0
25	51	0
25	52	0
25	53	0
25	54	0
25	55	0
25	56	0
25	57	0
25	58	0
25	59	0
25	60	0
25	61	0
25	62	0
25	63	0
25	64	0
25	65	0
25	66	0
25	67	0
25	68	0
26	1	0
26	2	0
26	3	0
26	4	0
26	5	0
26	6	0
26	7	0
26	8	0
26	9	0
26	10	0
26	11	0
26	12	0
26	13	0
26	14	0
26	15	0
26	16	0
26	17	0
26	18	0
26	19	0
26	20	0
26	21	0
26	22	0
26	23	0
26	24	0
26	25	1
26	26	1
26	27	0
26	28	0
26	29	0
26	30	0
26	31	0
26	32	0
26	33	0
26	34	0
26	35	0
26	36	0
26	37	0
26	38	0
26	39	0
26	40	0
26	41	0
26	42	0
26	43	0
26	44	0
26	45	0
26	46	0
26	47	0
26	48	0
26	49	0
26	50	0
26	51	0
26	52	0
26	53	0
26	54	0
26	55	0
26	56	0
26	57	0
26	58	0
26	59	0
26	60	0
26	61	0
26	62	0
26	63	0
26	64	0
26	65	0
26	66	0
26	67	0
26	68	0
27	1	0
27	2	1
27	3	0
27	4	0
27	5	0
27	6	0
27	7	0
27	8	0
27	9	0
27	10	0
27	11	0
27	12	0
27	13	0
27	14	0
27	15	0
27	16	0
27	17	0
27	18	0
27	19	0
27	20	0
27	21	0
27	22	0
27	23	0
27	24	0
27	25	0
27	26	0
27	27	1
27	28	1
27	29	0
27	30	0
27	31	0
27	32	0
27	33	0
27	34	0
27	35	0
27	36	0
27	37	0
27	38	0
27	39	0
27	40	0
27	41	0
27	42	0
27	43	0
27	44	0
27	45	0
27	46	0
27	47	0
27	48	0
27	49	0
27	50	0
27	51	0
27	52	0
27	53	0
27	54	0
27	55	0
27	56	0
27	57	0
27	58	0
27	59	0
27	60	0
27	61	0
27	62	0
27	63	0
27	64	0
27	65	0
27	66	0
27	67	0
27	68	0
28	1	0
28	2	0
28	3	0
28	4	0
28	5	0
28	6	0
28	7	0
28	8	0
28	9	0
28	10	0
28	11	0
28	12	0
28	13	0
28	14	0
28	15	0
28	16	0
28	17	0
28	18	0
28	19	0
28	20	0
28	21	0
28	22	0
28	23	0
28	24	0
28	25	0
28	26	0
28	27	1
28	28	1
28	29	1
28	30	0
28	31	0
28	32	0
28	33	0
28	34	0
28	35	0
28	36	0
28	37	0
28	38	0
28	39	0
28	40	0
28	41	0
28	42	0
28	43	0
28	44	0
28	45	0
28	46	0
28	47	0
28	48	0
28	49	0
28	50	0
28	51	0
28	52	0
28	53	0
28	54	0
28	55	0
28	56	0
28	57	0
28	58	0
28	59	0
28	60	0
28	61	0
28	62	0
28	63	0
28	64	0
28	65	0
28	66	0
28	67	0
28	68	0
29	1	0
29	2	0
29	3	0
29	4	0
29	5	0
29	6	0
29	7	0
29	8	0
29	9	0
29	10	0
29	11	0
29	12	0
29	13	0
29	14	0
29	15	0
29	16	0
29	17	0
29	18	0
29	19	0
29	20	0
29	21	0
29	22	0
29	23	0
29	24	0
29	25	0
29	26	0
29	27	0
29	28	1
29	29	1
29	30	1
29	31	0
29	32	0
29	33	0
29	34	0
29	35	0
29	36	0
29	37	0
29	38	0
29	39	0
29	40	0
29	41	0
29	42	0
29	43	0
29	44	0
29	45	0
29	46	0
29	47	0
29	48	0
29	49	0
29	50	0
29	51	0
29	52	0
29	53	0
29	54	0
29	55	0
29	56	0
29	57	0
29	58	0
29	59	0
29	60	0
29	61	0
29	62	0
29	63	0
29	64	0
29	65	0
29	66	0
29	67	0
29	68	0
30	1	0
30	2	0
30	3	0
30	4	0
30	5	0
30	6	0
30	7	0
30	8	0
30	9	0
30	10	0
30	11	0
30	12	0
30	13	0
30	14	0
30	15	0
30	16	0
30	17	0
30	18	0
30	19	0
30	20	0
30	21	0
30	22	0
30	23	0
30	24	0
30	25	0
30	26	0
30	27	0
30	28	0
30	29	1
30	30	1
30	31	1
30	32	0
30	33	0
30	34	0
30	35	0
30	36	0
30	37	0
30	38	0
30	39	0
30	40	0
30	41	0
30	42	0
30	43	0
30	44	0
30	45	0
30	46	0
30	47	0
30	48	0
30	49	0
30	50	0
30	51	0
30	52	0
30	53	0
30	54	0
30	55	0
30	56	0
30	57	0
30	58	0
30	59	0
30	60	0
30	61	0
30	62	0
30	63	0
30	64	0
30	65	0
30	66	0
30	67	0
30	68	0
31	1	0
31	2	0
31	3	0
31	4	0
31	5	0
31	6	0
31	7	0
31	8	0
31	9	0
31	10	0
31	11	0
31	12	0
31	13	0
31	14	0
31	15	0
31	16	0
31	17	0
31	18	0
31	19	0
31	20	0
31	21	0
31	22	0
31	23	0
31	24	0
31	25	0
31	26	0
31	27	0
31	28	0
31	29	0
31	30	1
31	31	1
31	32	1
31	33	0
31	34	0
31	35	0
31	36	0
31	37	0
31	38	0
31	39	0
31	40	0
31	41	0
31	42	0
31	43	0
31	44	0
31	45	0
31	46	0
31	47	0
31	48	0
31	49	0
31	50	0
31	51	0
31	52	0
31	53	0
31	54	0
31	55	0
31	56	0
31	57	0
31	58	0
31	59	0
31	60	0
31	61	0
31	62	0
31	63	0
31	64	0
31	65	0
31	66	0
31	67	0
31	68	0
32	1	0
32	2	0
32	3	0
32	4	0
32	5	0
32	6	0
32	7	0
32	8	0
32	9	0
32	10	0
32	11	0
32	12	0
32	13	0
32	14	0
32	15	0
32	16	0
32	17	0
32	18	0
32	19	0
32	20	0
32	21	0
32	22	0
32	23	0
32	24	0
32	25	0
32	26	0
32	27	0
32	28	0
32	29	0
32	30	0
32	31	1
32	32	1
32	33	1
32	34	0
32	35	0
32	36	0
32	37	0
32	38	0
32	39	0
32	40	0
32	41	0
32	42	0
32	43	0
32	44	0
32	45	0
32	46	0
32	47	0
32	48	0
32	49	0
32	50	0
32	51	0
32	52	0
32	53	0
32	54	0
32	55	0
32	56	0
32	57	0
32	58	0
32	59	0
32	60	0
32	61	0
32	62	0
32	63	0
32	64	0
32	65	0
32	66	0
32	67	0
32	68	0
33	1	0
33	2	0
33	3	0
33	4	0
33	5	0
33	6	0
33	7	0
33	8	0
33	9	0
33	10	0
33	11	0
33	12	0
33	13	0
33	14	0
33	15	0
33	16	0
33	17	0
33	18	0
33	19	0
33	20	0
33	21	0
33	22	0
33	23	0
33	24	0
33	25	0
33	26	0
33	27	0
33	28	0
33	29	0
33	30	0
33	31	0
33	32	1
33	33	1
33	34	1
33	35	0
33	36	0
33	37	0
33	38	0
33	39	0
33	40	0
33	41	0
33	42	0
33	43	0
33	44	0
33	45	0
33	46	0
33	47	0
33	48	0
33	49	0
33	50	0
33	51	0
33	52	0
33	53	0
33	54	0
33	55	0
33	56	0
33	57	0
33	58	0
33	59	0
33	60	0
33	61	0
33	62	0
33	63	0
33	64	0
33	65	0
33	66	0
33	67	0
33	68	0
34	1	0
34	2	0
34	3	0
34	4	0
34	5	0
34	6	0
34	7	0
34	8	0
34	9	0
34	10	0
34	11	0
34	12	0
34	13	0
34	14	0
34	15	0
34	16	0
34	17	0
34	18	0
34	19	0
34	20	0
34	21	0
34	22	0
34	23	0
34	24	0
34	25	0
34	26	0
34	27	0
34	28	0
34	29	0
34	30	0
34	31	0
34	32	0
34	33	1
34	34	1
34	35	0
34	36	0
34	37	0
34	38	0
34	39	0
34	40	0
34	41	0
34	42	0
34	43	0
34	44	0
34	45	0
34	46	0
34	47	0
34	48	0
34	49	0
34	50	0
34	51	0
34	52	0
34	53	0
34	54	0
34	55	0
34	56	0
34	57	0
34	58	0
34	59	0
34	60	0
34	61	0
34	62	0
34	63	0
34	64	0
34	65	0
34	66	0
34	67	0
34	68	0
35	1	0
35	2	1
35	3	0
35	4	0
35	5	0
35	6	0
35	7	0
35	8	0
35	9	0
35	10	0
35	11	0
35	12	0
35	13	0
35	14	0
35	15	0
35	16	0
35	17	0
35	18	0
35	19	0
35	20	0
35	21	0
35	22	0
35	23	0
35	24	0
35	25	0
35	26	0
35	27	0
35	28	0
35	29	0
35	30	0
35	31	0
35	32	0
35	33	0
35	34	0
35	35	1
35	36	1
35	37	0
35	38	0
35	39	0
35	40	0
35	41	0
35	42	0
35	43	0
35	44	0
35	45	0
35	46	0
35	47	0
35	48	0
35	49	0
35	50	0
35	51	0
35	52	0
35	53	0
35	54	0
35	55	0
35	56	0
35	57	0
35	58	0
35	59	0
35	60	0
35	61	0
35	62	0
35	63	0
35	64	0
35	65	0
35	66	0
35	67	0
35	68	0
36	1	0
36	2	0
36	3	0
36	4	0
36	5	0
36	6	0
36	7	0
36	8	0
36	9	0
36	10	0
36	11	0
36	12	0
36	13	0
36	14	0
36	15	0
36	16	0
36	17	0
36	18	0
36	19	0
36	20	0
36	21	0
36	22	0
36	23	0
36	24	0
36	25	0
36	26	0
36	27	0
36	28	0
36	29	0
36	30	0
36	31	0
36	32	0
36	33	0
36	34	0
36	35	1
36	36	1
36	37	1
36	38	0
36	39	0
36	40	0
36	41	0
36	42	0
36	43	0
36	44	0
36	45	0
36	46	0
36	47	0
36	48	0
36	49	0
36	50	0
36	51	0
36	52	0
36	53	0
36	54	0
36	55	0
36	56	0
36	57	0
36	58	0
36	59	0
36	60	0
36	61	0
36	62	0
36	63	0
36	64	0
36	65	0
36	66	0
36	67	0
36	68	0
37	1	0
37	2	0
37	3	0
37	4	0
37	5	0
37	6	0
37	7	0
37	8	0
37	9	0
37	10	0
37	11	0
37	12	0
37	13	0
37	14	0
37	15	0
37	16	0
37	17	0
37	18	0
37	19	0
37	20	0
37	21	0
37	22	0
37	23	0
37	24	0
37	25	0
37	26	0
37	27	0
37	28	0
37	29	0
37	30	0
37	31	0
37	32	0
37	33	0
37	34	0
37	35	0
37	36	1
37	37	1
37	38	1
37	39	0
37	40	0
37	41	0
37	42	0
37	43	0
37	44	0
37	45	0
37	46	0
37	47	0
37	48	0
37	49	0
37	50	0
37	51	0
37	52	0
37	53	0
37	54	0
37	55	0
37	56	0
37	57	0
37	58	0
37	59	0
37	60	0
37	61	0
37	62	0
37	63	0
37	64	0
37	65	0
37	66	0
37	67	0
37	68	0
38	1	0
38	2	0
38	3	0
38	4	0
38	5	0
38	6	0
38	7	0
38	8	0
38	9	0
38	10	0
38	11	0
38	12	0
38	13	0
38	14	0
38	15	0
38	16	0
38	17	0
38	18	0
38	19	0
38	20	0
38	21	0
38	22	0
38	23	0
38	24	0
38	25	0
38	26	0
38	27	0
38	28	0
38	29	0
38	30	0
38	31	0
38	32	0
38	33	0
38	34	0
38	35	0
38	36	0
38	37	1
38	38	1
38	39	1
38	40	0
38	41	0
38	42	0
38	43	0
38	44	0
38	45	0
38	46	0
38	47	0
38	48	0
38	49	0
38	50	0
38	51	0
38	52	0
38	53	0
38	54	0
38	55	0
38	56	0
38	57	0
38	58	0
38	59	0
38	60	0
38	61	0
38	62	0
38	63	0
38	64	0
38	65	0
38	66	0
38	67	0
38	68	0
39	1	0
39	2	0
39	3	0
39	4	0
39	5	0
39	6	0
39	7	0
39	8	0
39	9	0
39	10	0
39	11	0
39	12	0
39	13	0
39	14	0
39	15	0
39	16	0
39	17	0
39	18	0
39	19	0
39	20	0
39	21	0
39	22	0
39	23	0
39	24	0
39	25	0
39	26	0
39	27	0
39	28	0
39	29	0
39	30	0
39	31	0
39	32	0
39	33	0
39	34	0
39	35	0
39	36	0
39	37	0
39	38	1
39	39	1
39	40	1
39	41	0
39	42	0
39	43	0
39	44	0
39	45	0
39	46	0
39	47	0
39	48	0
39	49	0
39	50	0
39	51	0
39	52	0
39	53	0
39	54	0
39	55	0
39	56	0
39	57	0
39	58	0
39	59	0
39	60	0
39	61	0
39	62	0
39	63	0
39	64	0
39	65	0
39	66	0
39	67	0
39	68	0
40	1	0
40	2	0
40	3	0
40	4	0
40	5	0
40	6	0
40	7	0
40	8	0
40	9	0
40	10	0
40	11	0
40	12	0
40	13	0
40	14	0
40	15	0
40	16	0
40	17	0
40	18	0
40	19	0
40	20	0
40	21	0
40	22	0
40	23	0
40	24	0
40	25	0
40	26	0
40	27	0
40	28	0
40	29	0
40	30	0
40	31	0
40	32	0
40	33	0
40	34	0
40	35	0
40	36	0
40	37	0
40	38	0
40	39	1
40	40	1
40	41	1
40	42	0
40	43	0
40	44	0
40	45	0
40	46	0
40	47	0
40	48	0
40	49	0
40	50	0
40	51	0
40	52	0
40	53	0
40	54	0
40	55	0
40	56	0
40	57	0
40	58	0
40	59	0
40	60	0
40	61	0
40	62	0
40	63	0
40	64	0
40	65	0
40	66	0
40	67	0
40	68	0
41	1	0
41	2	0
41	3	0
41	4	0
41	5	0
41	6	0
41	7	0
41	8	0
41	9	0
41	10	0
41	11	0
41	12	0
41	13	0
41	14	0
41	15	0
41	16	0
41	17	0
41	18	0
41	19	0
41	20	0
41	21	0
41	22	0
41	23	0
41	24	0
41	25	0
41	26	0
41	27	0
41	28	0
41	29	0
41	30	0
41	31	0
41	32	0
41	33	0
41	34	0
41	35	0
41	36	0
41	37	0
41	38	0
41	39	0
41	40	1
41	41	1
41	42	1
41	43	0
41	44	0
41	45	0
41	46	0
41	47	0
41	48	0
41	49	0
41	50	0
41	51	0
41	52	0
41	53	0
41	54	0
41	55	0
41	56	0
41	57	0
41	58	0
41	59	0
41	60	0
41	61	0
41	62	0
41	63	0
41	64	0
41	65	0
41	66	0
41	67	0
41	68	0
42	1	0
42	2	0
42	3	0
42	4	0
42	5	0
42	6	0
42	7	0
42	8	0
42	9	0
42	10	0
42	11	0
42	12	0
42	13	0
42	14	0
42	15	0
42	16	0
42	17	0
42	18	0
42	19	0
42	20	0
42	21	0
42	22	0
42	23	0
42	24	0
42	25	0
42	26	0
42	27	0
42	28	0
42	29	0
42	30	0
42	31	0
42	32	0
42	33	0
42	34	0
42	35	0
42	36	0
42	37	0
42	38	0
42	39	0
42	40	0
42	41	1
42	42	1
42	43	1
42	44	0
42	45	0
42	46	0
42	47	0
42	48	0
42	49	0
42	50	0
42	51	0
42	52	0
42	53	0
42	54	0
42	55	0
42	56	0
42	57	0
42	58	0
42	59	0
42	60	0
42	61	0
42	62	0
42	63	0
42	64	0
42	65	0
42	66	0
42	67	0
42	68	0
43	1	0
43	2	0
43	3	0
43	4	0
43	5	0
43	6	0
43	7	0
43	8	0
43	9	0
43	10	0
43	11	0
43	12	0
43	13	0
43	14	0
43	15	0
43	16	0
43	17	0
43	18	0
43	19	0
43	20	0
43	21	0
43	22	0
43	23	0
43	24	0
43	25	0
43	26	0
43	27	0
43	28	0
43	29	0
43	30	0
43	31	0
43	32	0
43	33	0
43	34	0
43	35	0
43	36	0
43	37	0
43	38	0
43	39	0
43	40	0
43	41	0
43	42	1
43	43	1
43	44	1
43	45	0
43	46	0
43	47	0
43	48	0
43	49	0
43	50	0
43	51	0
43	52	0
43	53	0
43	54	0
43	55	0
43	56	0
43	57	0
43	58	0
43	59	0
43	60	0
43	61	0
43	62	0
43	63	0
43	64	0
43	65	0
43	66	0
43	67	0
43	68	0
44	1	0
44	2	0
44	3	0
44	4	0
44	5	0
44	6	0
44	7	0
44	8	0
44	9	0
44	10	0
44	11	0
44	12	0
44	13	0
44	14	0
44	15	0
44	16	0
44	17	0
44	18	0
44	19	0
44	20	0
44	21	0
44	22	0
44	23	0
44	24	0
44	25	0
44	26	0
44	27	0
44	28	0
44	29	0
44	30	0
44	31	0
44	32	0
44	33	0
44	34	0
44	35	0
44	36	0
44	37	0
44	38	0
44	39	0
44	40	0
44	41	0
44	42	0
44	43	1
44	44	1
44	45	1
44	46	0
44	47	0
44	48	0
44	49	0
44	50	0
44	51	0
44	52	0
44	53	0
44	54	0
44	55	0
44	56	0
44	57	0
44	58	0
44	59	0
44	60	0
44	61	0
44	62	0
44	63	0
44	64	0
44	65	0
44	66	0
44	67	0
44	68	0
45	1	0
45	2	0
45	3	0
45	4	0
45	5	0
45	6	0
45	7	0
45	8	0
45	9	0
45	10	0
45	11	0
45	12	0
45	13	0
45	14	0
45	15	0
45	16	0
45	17	0
45	18	0
45	19	0
45	20	0
45	21	0
45	22	0
45	23	0
45	24	0
45	25	0
45	26	0
45	27	0
45	28	0
45	29	0
45	30	0
45	31	0
45	32	0
45	33	0
45	34	0
45	35	0
45	36	0
45	37	0
45	38	0
45	39	0
45	40	0
45	41	0
45	42	0
45	43	0
45	44	1
45	45	1
45	46	0
45	47	0
45	48	0
45	49	0
45	50	0
45	51	0
45	52	0
45	53	0
45	54	0
45	55	0
45	56	0
45	57	0
45	58	0
45	59	0
45	60	0
45	61	0
45	62	0
45	63	0
45	64	0
45	65	0
45	66	0
45	67	0
45	68	0
46	1	0
46	2	0
46	3	1
46	4	0
46	5	0
46	6	0
46	7	0
46	8	0
46	9	0
46	10	0
46	11	0
46	12	0
46	13	0
46	14	0
46	15	0
46	16	0
46	17	0
46	18	0
46	19	0
46	20	0
46	21	0
46	22	0
46	23	0
46	24	0
46	25	0
46	26	0
46	27	0
46	28	0
46	29	0
46	30	0
46	31	0
46	32	0
46	33	0
46	34	0
46	35	0
46	36	0
46	37	0
46	38	0
46	39	0
46	40	0
46	41	0
46	42	0
46	43	0
46	44	0
46	45	0
46	46	1
46	47	1
46	48	0
46	49	0
46	50	0
46	51	0
46	52	0
46	53	0
46	54	0
46	55	0
46	56	0
46	57	0
46	58	0
46	59	0
46	60	0
46	61	0
46	62	0
46	63	0
46	64	0
46	65	0
46	66	0
46	67	0
46	68	0
47	1	0
47	2	0
47	3	0
47	4	0
47	5	0
47	6	0
47	7	0
47	8	0
47	9	0
47	10	0
47	11	0
47	12	0
47	13	0
47	14	0
47	15	0
47	16	0
47	17	0
47	18	0
47	19	0
47	20	0
47	21	0
47	22	0
47	23	0
47	24	0
47	25	0
47	26	0
47	27	0
47	28	0
47	29	0
47	30	0
47	31	0
47	32	0
47	33	0
47	34	0
47	35	0
47	36	0
47	37	0
47	38	0
47	39	0
47	40	0
47	41	0
47	42	0
47	43	0
47	44	0
47	45	0
47	46	1
47	47	1
47	48	1
47	49	0
47	50	0
47	51	0
47	52	0
47	53	0
47	54	0
47	55	0
47	56	0
47	57	0
47	58	0
47	59	0
47	60	0
47	61	0
47	62	0
47	63	0
47	64	0
47	65	0
47	66	0
47	67	0
47	68	0
48	1	0
48	2	0
48	3	0
48	4	0
48	5	0
48	6	0
48	7	0
48	8	0
48	9	0
48	10	0
48	11	0
48	12	0
48	13	0
48	14	0
48	15	0
48	16	0
48	17	0
48	18	0
48	19	0
48	20	0
48	21	0
48	22	0
48	23	0
48	24	0
48	25	0
48	26	0
48	27	0
48	28	0
48	29	0
48	30	0
48	31	0
48	32	0
48	33	0
48	34	0
48	35	0
48	36	0
48	37	0
48	38	0
48	39	0
48	40	0
48	41	0
48	42	0
48	43	0
48	44	0
48	45	0
48	46	0
48	47	1
48	48	1
48	49	1
48	50	0
48	51	0
48	52	0
48	53	0
48	54	0
48	55	0
48	56	0
48	57	0
48	58	0
48	59	0
48	60	0
48	61	0
48	62	0
48	63	0
48	64	0
48	65	0
48	66	0
48	67	0
48	68	0
49	1	0
49	2	0
49	3	0
49	4	0
49	5	0
49	6	0
49	7	0
49	8	0
49	9	0
49	10	0
49	11	0
49	12	0
49	13	0
49	14	0
49	15	0
49	16	0
49	17	0
49	18	0
49	19	0
49	20	0
49	21	0
49	22	0
49	23	0
49	24	0
49	25	0
49	26	0
49	27	0
49	28	0
49	29	0
49	30	0
49	31	0
49	32	0
49	33	0
49	34	0
49	35	0
49	36	0
49	37	0
49	38	0
49	39	0
49	40	0
49	41	0
49	42	0
49	43	0
49	44	0
49	45	0
49	46	0
49	47	0
49	48	1
49	49	1
49	50	0
49	51	0
49	52	0
49	53	0
49	54	0
49	55	0
49	56	0
49	57	0
49	58	0
49	59	0
49	60	0
49	61	0
49	62	0
49	63	0
49	64	0
49	65	0
49	66	0
49	67	0
49	68	0
50	1	0
50	2	0
50	3	0
50	4	0
50	5	0
50	6	0
50	7	1
50	8	0
50	9	0
50	10	0
50	11	0
50	12	0
50	13	0
50	14	0
50	15	0
50	16	0
50	17	0
50	18	0
50	19	0
50	20	0
50	21	0
50	22	0
50	23	0
50	24	0
50	25	0
50	26	0
50	27	0
50	28	0
50	29	0
50	30	0
50	31	0
50	32	0
50	33	0
50	34	0
50	35	0
50	36	0
50	37	0
50	38	0
50	39	0
50	40	0
50	41	0
50	42	0
50	43	0
50	44	0
50	45	0
50	46	0
50	47	0
50	48	0
50	49	0
50	50	1
50	51	1
50	52	0
50	53	0
50	54	0
50	55	0
50	56	0
50	57	0
50	58	0
50	59	0
50	60	0
50	61	0
50	62	0
50	63	0
50	64	0
50	65	0
50	66	0
50	67	0
50	68	0
51	1	0
51	2	0
51	3	0
51	4	0
51	5	0
51	6	0
51	7	0
51	8	0
51	9	0
51	10	0
51	11	0
51	12	0
51	13	0
51	14	0
51	15	0
51	16	0
51	17	0
51	18	0
51	19	0
51	20	0
51	21	0
51	22	0
51	23	0
51	24	0
51	25	0
51	26	0
51	27	0
51	28	0
51	29	0
51	30	0
51	31	0
51	32	0
51	33	0
51	34	0
51	35	0
51	36	0
51	37	0
51	38	0
51	39	0
51	40	0
51	41	0
51	42	0
51	43	0
51	44	0
51	45	0
51	46	0
51	47	0
51	48	0
51	49	0
51	50	1
51	51	1
51	52	0
51	53	0
51	54	0
51	55	0
51	56	0
51	57	0
51	58	0
51	59	0
51	60	0
51	61	0
51	62	0
51	63	0
51	64	0
51	65	0
51	66	0
51	67	0
51	68	0
52	1	0
52	2	0
52	3	0
52	4	0
52	5	0
52	6	0
52	7	0
52	8	1
52	9	0
52	10	0
52	11	0
52	12	0
52	13	0
52	14	0
52	15	0
52	16	0
52	17	0
52	18	0
52	19	0
52	20	0
52	21	0
52	22	0
52	23	0
52	24	0
52	25	0
52	26	0
52	27	0
52	28	0
52	29	0
52	30	0
52	31	0
52	32	0
52	33	0
52	34	0
52	35	0
52	36	0
52	37	0
52	38	0
52	39	0
52	40	0
52	41	0
52	42	0
52	43	0
52	44	0
52	45	0
52	46	0
52	47	0
52	48	0
52	49	0
52	50	0
52	51	0
52	52	1
52	53	1
52	54	0
52	55	0
52	56	0
52	57	0
52	58	0
52	59	0
52	60	0
52	61	0
52	62	0
52	63	0
52	64	0
52	65	0
52	66	0
52	67	0
52	68	0
53	1	0
53	2	0
53	3	0
53	4	0
53	5	0
53	6	0
53	7	0
53	8	0
53	9	0
53	10	0
53	11	0
53	12	0
53	13	0
53	14	0
53	15	0
53	16	0
53	17	0
53	18	0
53	19	0
53	20	0
53	21	0
53	22	0
53	23	0
53	24	0
53	25	0
53	26	0
53	27	0
53	28	0
53	29	0
53	30	0
53	31	0
53	32	0
53	33	0
53	34	0
53	35	0
53	36	0
53	37	0
53	38	0
53	39	0
53	40	0
53	41	0
53	42	0
53	43	0
53	44	0
53	45	0
53	46	0
53	47	0
53	48	0
53	49	0
53	50	0
53	51	0
53	52	1
53	53	1
53	54	1
53	55	0
53	56	0
53	57	0
53	58	0
53	59	0
53	60	0
53	61	0
53	62	0
53	63	0
53	64	0
53	65	0
53	66	0
53	67	0
53	68	0
54	1	0
54	2	0
54	3	0
54	4	0
54	5	0
54	6	0
54	7	0
54	8	0
54	9	0
54	10	0
54	11	0
54	12	0
54	13	0
54	14	0
54	15	0
54	16	0
54	17	0
54	18	0
54	19	0
54	20	0
54	21	0
54	22	0
54	23	0
54	24	0
54	25	0
54	26	0
54	27	0
54	28	0
54	29	0
54	30	0
54	31	0
54	32	0
54	33	0
54	34	0
54	35	0
54	36	0
54	37	0
54	38	0
54	39	0
54	40	0
54	41	0
54	42	0
54	43	0
54	44	0
54	45	0
54	46	0
54	47	0
54	48	0
54	49	0
54	50	0
54	51	0
54	52	0
54	53	1
54	54	1
54	55	1
54	56	0
54	57	0
54	58	0
54	59	0
54	60	0
54	61	0
54	62	0
54	63	0
54	64	0
54	65	0
54	66	0
54	67	0
54	68	0
55	1	0
55	2	0
55	3	0
55	4	0
55	5	0
55	6	0
55	7	0
55	8	0
55	9	0
55	10	0
55	11	0
55	12	0
55	13	0
55	14	0
55	15	0
55	16	0
55	17	0
55	18	0
55	19	0
55	20	0
55	21	0
55	22	0
55	23	0
55	24	0
55	25	0
55	26	0
55	27	0
55	28	0
55	29	0
55	30	0
55	31	0
55	32	0
55	33	0
55	34	0
55	35	0
55	36	0
55	37	0
55	38	0
55	39	0
55	40	0
55	41	0
55	42	0
55	43	0
55	44	0
55	45	0
55	46	0
55	47	0
55	48	0
55	49	0
55	50	0
55	51	0
55	52	0
55	53	0
55	54	1
55	55	1
55	56	1
55	57	0
55	58	0
55	59	0
55	60	0
55	61	0
55	62	0
55	63	0
55	64	0
55	65	0
55	66	0
55	67	0
55	68	0
56	1	0
56	2	0
56	3	0
56	4	0
56	5	0
56	6	0
56	7	0
56	8	0
56	9	0
56	10	0
56	11	0
56	12	0
56	13	0
56	14	0
56	15	0
56	16	0
56	17	0
56	18	0
56	19	0
56	20	0
56	21	0
56	22	0
56	23	0
56	24	0
56	25	0
56	26	0
56	27	0
56	28	0
56	29	0
56	30	0
56	31	0
56	32	0
56	33	0
56	34	0
56	35	0
56	36	0
56	37	0
56	38	0
56	39	0
56	40	0
56	41	0
56	42	0
56	43	0
56	44	0
56	45	0
56	46	0
56	47	0
56	48	0
56	49	0
56	50	0
56	51	0
56	52	0
56	53	0
56	54	0
56	55	1
56	56	1
56	57	1
56	58	0
56	59	0
56	60	0
56	61	0
56	62	0
56	63	0
56	64	0
56	65	0
56	66	0
56	67	0
56	68	0
57	1	0
57	2	0
57	3	0
57	4	0
57	5	0
57	6	0
57	7	0
57	8	0
57	9	0
57	10	0
57	11	0
57	12	0
57	13	0
57	14	0
57	15	0
57	16	0
57	17	0
57	18	0
57	19	0
57	20	0
57	21	0
57	22	0
57	23	0
57	24	0
57	25	0
57	26	0
57	27	0
57	28	0
57	29	0
57	30	0
57	31	0
57	32	0
57	33	0
57	34	0
57	35	0
57	36	0
57	37	0
57	38	0
57	39	0
57	40	0
57	41	0
57	42	0
57	43	0
57	44	0
57	45	0
57	46	0
57	47	0
57	48	0
57	49	0
57	50	0
57	51	0
57	52	0
57	53	0
57	54	0
57	55	0
57	56	1
57	57	1
57	58	1
57	59	0
57	60	0
57	61	0
57	62	0
57	63	0
57	64	0
57	65	0
57	66	0
57	67	0
57	68	0
58	1	0
58	2	0
58	3	0
58	4	0
58	5	0
58	6	0
58	7	0
58	8	0
58	9	0
58	10	0
58	11	0
58	12	0
58	13	0
58	14	0
58	15	0
58	16	0
58	17	0
58	18	0
58	19	0
58	20	0
58	21	0
58	22	0
58	23	0
58	24	0
58	25	0
58	26	0
58	27	0
58	28	0
58	29	0
58	30	0
58	31	0
58	32	0
58	33	0
58	34	0
58	35	0
58	36	0
58	37	0
58	38	0
58	39	0
58	40	0
58	41	0
58	42	0
58	43	0
58	44	0
58	45	0
58	46	0
58	47	0
58	48	0
58	49	0
58	50	0
58	51	0
58	52	0
58	53	0
58	54	0
58	55	0
58	56	0
58	57	1
58	58	1
58	59	1
58	60	0
58	61	0
58	62	0
58	63	0
58	64	0
58	65	0
58	66	0
58	67	0
58	68	0
59	1	0
59	2	0
59	3	0
59	4	0
59	5	0
59	6	0
59	7	0
59	8	0
59	9	0
59	10	0
59	11	0
59	12	0
59	13	0
59	14	0
59	15	0
59	16	0
59	17	0
59	18	0
59	19	0
59	20	0
59	21	0
59	22	0
59	23	0
59	24	0
59	25	0
59	26	0
59	27	0
59	28	0
59	29	0
59	30	0
59	31	0
59	32	0
59	33	0
59	34	0
59	35	0
59	36	0
59	37	0
59	38	0
59	39	0
59	40	0
59	41	0
59	42	0
59	43	0
59	44	0
59	45	0
59	46	0
59	47	0
59	48	0
59	49	0
59	50	0
59	51	0
59	52	0
59	53	0
59	54	0
59	55	0
59	56	0
59	57	0
59	58	1
59	59	1
59	60	1
59	61	0
59	62	0
59	63	0
59	64	0
59	65	0
59	66	0
59	67	0
59	68	0
60	1	0
60	2	0
60	3	0
60	4	0
60	5	0
60	6	0
60	7	0
60	8	0
60	9	0
60	10	0
60	11	0
60	12	0
60	13	0
60	14	0
60	15	0
60	16	0
60	17	0
60	18	0
60	19	0
60	20	0
60	21	0
60	22	0
60	23	0
60	24	0
60	25	0
60	26	0
60	27	0
60	28	0
60	29	0
60	30	0
60	31	0
60	32	0
60	33	0
60	34	0
60	35	0
60	36	0
60	37	0
60	38	0
60	39	0
60	40	0
60	41	0
60	42	0
60	43	0
60	44	0
60	45	0
60	46	0
60	47	0
60	48	0
60	49	0
60	50	0
60	51	0
60	52	0
60	53	0
60	54	0
60	55	0
60	56	0
60	57	0
60	58	0
60	59	1
60	60	1
60	61	1
60	62	0
60	63	0
60	64	0
60	65	0
60	66	0
60	67	0
60	68	0
61	1	0
61	2	0
61	3	0
61	4	0
61	5	0
61	6	0
61	7	0
61	8	0
61	9	0
61	10	0
61	11	0
61	12	0
61	13	0
61	14	0
61	15	0
61	16	0
61	17	0
61	18	0
61	19	0
61	20	0
61	21	0
61	22	0
61	23	0
61	24	0
61	25	0
61	26	0
61	27	0
61	28	0
61	29	0
61	30	0
61	31	0
61	32	0
61	33	0
61	34	0
61	35	0
61	36	0
61	37	0
61	38	0
61	39	0
61	40	0
61	41	0
61	42	0
61	43	0
61	44	0
61	45	0
61	46	0
61	47	0
61	48	0
61	49	0
61	50	0
61	51	0
61	52	0
61	53	0
61	54	0
61	55	0
61	56	0
61	57	0
61	58	0
61	59	0
61	60	1
61	61	1
61	62	1
61	63	0
61	64	0
61	65	0
61	66	0
61	67	0
61	68	0
62	1	0
62	2	0
62	3	0
62	4	0
62	5	0
62	6	0
62	7	0
62	8	0
62	9	0
62	10	0
62	11	0
62	12	0
62	13	0
62	14	0
62	15	0
62	16	0
62	17	0
62	18	0
62	19	0
62	20	0
62	21	0
62	22	0
62	23	0
62	24	0
62	25	0
62	26	0
62	27	0
62	28	0
62	29	0
62	30	0
62	31	0
62	32	0
62	33	0
62	34	0
62	35	0
62	36	0
62	37	0
62	38	0
62	39	0
62	40	0
62	41	0
62	42	0
62	43	0
62	44	0
62	45	0
62	46	0
62	47	0
62	48	0
62	49	0
62	50	0
62	51	0
62	52	0
62	53	0
62	54	0
62	55	0
62	56	0
62	57	0
62	58	0
62	59	0
62	60	0
62	61	1
62	62	1
62	63	1
62	64	0
62	65	0
62	66	0
62	67	0
62	68	0
63	1	0
63	2	0
63	3	0
63	4	0
63	5	0
63	6	0
63	7	0
63	8	0
63	9	0
63	10	0
63	11	0
63	12	0
63	13	0
63	14	0
63	15	0
63	16	0
63	17	0
63	18	0
63	19	0
63	20	0
63	21	0
63	22	0
63	23	0
63	24	0
63	25	0
63	26	0
63	27	0
63	28	0
63	29	0
63	30	0
63	31	0
63	32	0
63	33	0
63	34	0
63	35	0
63	36	0
63	37	0
63	38	0
63	39	0
63	40	0
63	41	0
63	42	0
63	43	0
63	44	0
63	45	0
63	46	0
63	47	0
63	48	0
63	49	0
63	50	0
63	51	0
63	52	0
63	53	0
63	54	0
63	55	0
63	56	0
63	57	0
63	58	0
63	59	0
63	60	0
63	61	0
63	62	1
63	63	1
63	64	1
63	65	0
63	66	0
63	67	0
63	68	0
64	1	0
64	2	0
64	3	0
64	4	0
64	5	0
64	6	0
64	7	0
64	8	0
64	9	0
64	10	0
64	11	0
64	12	0
64	13	0
64	14	0
64	15	0
64	16	0
64	17	0
64	18	0
64	19	0
64	20	0
64	21	0
64	22	0
64	23	0
64	24	0
64	25	0
64	26	0
64	27	0
64	28	0
64	29	0
64	30	0
64	31	0
64	32	0
64	33	0
64	34	0
64	35	0
64	36	0
64	37	0
64	38	0
64	39	0
64	40	0
64	41	0
64	42	0
64	43	0
64	44	0
64	45	0
64	46	0
64	47	0
64	48	0
64	49	0
64	50	0
64	51	0
64	52	0
64	53	0
64	54	0
64	55	0
64	56	0
64	57	0
64	58	0
64	59	0
64	60	0
64	61	0
64	62	0
64	63	1
64	64	1
64	65	0
64	66	0
64	67	0
64	68	0
65	1	0
65	2	0
65	3	0
65	4	0
65	5	0
65	6	0
65	7	0
65	8	0
65	9	0
65	10	1
65	11	0
65	12	0
65	13	0
65	14	0
65	15	0
65	16	0
65	17	0
65	18	0
65	19	0
65	20	0
65	21	0
65	22	0
65	23	0
65	24	0
65	25	0
65	26	0
65	27	0
65	28	0
65	29	0
65	30	0
65	31	0
65	32	0
65	33	0
65	34	0
65	35	0
65	36	0
65	37	0
65	38	0
65	39	0
65	40	0
65	41	0
65	42	0
65	43	0
65	44	0
65	45	0
65	46	0
65	47	0
65	48	0
65	49	0
65	50	0
65	51	0
65	52	0
65	53	0
65	54	0
65	55	0
65	56	0
65	57	0
65	58	0
65	59	0
65	60	0
65	61	0
65	62	0
65	63	0
65	64	0
65	65	1
65	66	1
65	67	0
65	68	0
66	1	0
66	2	0
66	3	0
66	4	0
66	5	0
66	6	0
66	7	0
66	8	0
66	9	0
66	10	0
66	11	0
66	12	0
66	13	0
66	14	0
66	15	0
66	16	0
66	17	0
66	18	0
66	19	0
66	20	0
66	21	0
66	22	0
66	23	0
66	24	0
66	25	0
66	26	0
66	27	0
66	28	0
66	29	0
66	30	0
66	31	0
66	32	0
66	33	0
66	34	0
66	35	0
66	36	0
66	37	0
66	38	0
66	39	0
66	40	0
66	41	0
66	42	0
66	43	0
66	44	0
66	45	0
66	46	0
66	47	0
66	48	0
66	49	0
66	50	0
66	51	0
66	52	0
66	53	0
66	54	0
66	55	0
66	56	0
66	57	0
66	58	0
66	59	0
66	60	0
66	61	0
66	62	0
66	63	0
66	64	0
66	65	1
66	66	1
66	67	0
66	68	0
67	1	0
67	2	0
67	3	0
67	4	0
67	5	0
67	6	0
67	7	0
67	8	0
67	9	0
67	10	0
67	11	1
67	12	0
67	13	0
67	14	0
67	15	0
67	16	0
67	17	0
67	18	0
67	19	0
67	20	0
67	21	0
67	22	0
67	23	0
67	24	0
67	25	0
67	26	0
67	27	0
67	28	0
67	29	0
67	30	0
67	31	0
67	32	0
67	33	0
67	34	0
67	35	0
67	36	0
67	37	0
67	38	0
67	39	0
67	40	0
67	41	0
67	42	0
67	43	0
67	44	0
67	45	0
67	46	0
67	47	0
67	48	0
67	49	0
67	50	0
67	51	0
67	52	0
67	53	0
67	54	0
67	55	0
67	56	0
67	57	0
67	58	0
67	59	0
67	60	0
67	61	0
67	62	0
67	63	0
67	64	0
67	65	0
67	66	0
67	67	1
67	68	1
68	1	0
68	2	0
68	3	0
68	4	0
68	5	0
68	6	0
68	7	0
68	8	0
68	9	0
68	10	0
68	11	0
68	12	0
68	13	0
68	14	0
68	15	0
68	16	0
68	17	0
68	18	0
68	19	0
68	20	0
68	21	0
68	22	0
68	23	0
68	24	0
68	25	0
68	26	0
68	27	0
68	28	0
68	29	0
68	30	0
68	31	0
68	32	0
68	33	0
68	34	0
68	35	0
68	36	0
68	37	0
68	38	0
68	39	0
68	40	0
68	41	0
68	42	0
68	43	0
68	44	0
68	45	0
68	46	0
68	47	0
68	48	0
68	49	0
68	50	0
68	51	0
68	52	0
68	53	0
68	54	0
68	55	0
68	56	0
68	57	0
68	58	0
68	59	0
68	60	0
68	61	0
68	62	0
68	63	0
68	64	0
68	65	0
68	66	0
68	67	1
68	68	1


==> R13.txt <==
1.00000	0.87014	0.87014	0.87014
2.00000	0.53763	0.53762	0.53763
3.00000	0.32258	0.32256	0.32258
4.00000	0.41508	0.41508	0.41508
5.00000	0.87014	0.87014	0.87014
6.00000	0.23555	0.23555	0.23555
7.00000	0.13052	0.13019	0.13052
8.00000	0.38792	0.38788	0.38792
9.00000	0.36353	0.36353	0.36353
10.00000	0.43507	0.43507	0.43507


==> R37.txt <==
1.00000	0.43078	0.43066	0.43078
2.00000	0.36800	0.36799	0.36800
3.00000	0.69019	0.69012	0.69019
4.00000	0.41412	0.41313	0.41412
5.00000	0.55215	0.55202	0.55215
6.00000	0.38366	0.38360	0.38366
7.00000	0.55418	0.55391	0.55418
8.00000	0.13804	0.13801	0.13804
9.00000	0.89725	0.89715	0.89725
10.00000	0.85258	0.85227	0.85258
11.00000	1.58744	1.58706	1.58744
12.00000	1.31136	1.31035	1.31136
13.00000	0.20706	0.20660	0.20706
14.00000	0.63943	0.63911	0.63943
15.00000	0.48313	0.48113	0.48313
16.00000	0.50600	0.50592	0.50600
17.00000	0.41412	0.41411	0.41412
18.00000	0.29840	0.29840	0.29840
19.00000	0.34510	0.34483	0.34510
20.00000	0.48313	0.48281	0.48313
21.00000	0.63943	0.63926	0.63943
22.00000	0.21314	0.21314	0.21314
23.00000	0.63943	0.63895	0.63943
24.00000	0.34103	0.34030	0.34103
25.00000	0.34103	0.34103	0.34103
26.00000	0.55215	0.54993	0.55215
27.00000	0.34103	0.34103	0.34103
28.00000	0.59681	0.59681	0.59681
29.00000	0.89725	0.89725	0.89725
30.00000	2.20861	2.20834	2.20861
31.00000	0.34510	0.34427	0.34510
32.00000	0.68206	0.68206	0.68206
33.00000	0.42629	0.42629	0.42629
34.00000	0.42629	0.42612	0.42629
35.00000	0.34510	0.34483	0.34510
36.00000	0.42629	0.42224	0.42629


==> R69.txt <==
1.00000	0.00030	0.00030	0.00030
2.00000	0.00030	0.00030	0.00030
3.00000	0.00090	0.00090	0.00090
4.00000	0.01651	0.01651	0.01651
5.00000	0.23260	0.23260	0.23260
6.00000	0.24221	0.24221	0.24221
7.00000	0.05865	0.05865	0.05865
8.00000	0.03132	0.03132	0.03132
9.00000	0.50669	0.50669	0.50669
10.00000	0.11586	0.11586	0.11586
11.00000	0.44005	0.44005	0.44005
12.00000	0.63640	0.63640	0.63640
13.00000	0.64052	0.64052	0.64052
14.00000	0.65437	0.65437	0.65437
15.00000	0.12167	0.12166	0.12167
16.00000	0.23173	0.23172	0.23173
17.00000	0.00290	0.00268	0.00290
18.00000	0.20271	0.20271	0.20271
19.00000	0.13346	0.13345	0.13346
20.00000	0.21132	0.21132	0.21132
21.00000	0.00861	0.00855	0.00861
22.00000	0.09846	0.09845	0.09846
23.00000	0.21432	0.21431	0.21432
24.00000	0.46326	0.46325	0.46326
25.00000	0.19111	0.18990	0.19111
26.00000	0.10707	0.10766	0.10707
27.00000	0.00270	0.00269	0.00270
28.00000	0.03906	0.03905	0.03906
29.00000	0.24614	0.24613	0.24614
30.00000	0.04343	0.04315	0.04343
31.00000	0.21713	0.21712	0.21713
32.00000	0.52709	0.52708	0.52709
33.00000	1.05680	1.05680	1.05680
34.00000	0.91212	0.83037	0.91212
35.00000	0.00270	0.00269	0.00270
36.00000	0.03906	0.03906	0.03906
37.00000	0.06907	0.06907	0.06907
38.00000	0.01993	0.01993	0.01993
39.00000	0.00118	0.00078	0.00118
40.00000	0.47781	0.47781	0.47781
41.00000	0.20344	0.20344	0.20344
42.00000	0.02684	0.02684	0.02684
43.00000	0.00579	0.00579	0.00579
44.00000	0.06853	0.06853	0.06853
45.00000	0.00060	0.00043	0.00060
46.00000	0.00210	0.00209	0.00210
47.00000	0.05199	0.05198	0.05199
48.00000	0.17697	0.17696	0.17697
49.00000	0.05019	0.05017	0.05019
50.00000	0.05902	0.05902	0.05902
51.00000	0.20852	0.20974	0.20852
52.00000	0.11056	0.11056	0.11056
53.00000	0.12903	0.12903	0.12903
54.00000	0.18056	0.18056	0.18056
55.00000	0.17882	0.17881	0.17882
56.00000	0.99897	0.99896	0.99897
57.00000	0.49228	0.49227	0.49228
58.00000	0.18830	0.18720	0.18830
59.00000	0.24131	0.24131	0.24131
60.00000	0.32257	0.32257	0.32257
61.00000	0.06189	0.06189	0.06189
62.00000	0.09209	0.09208	0.09209
63.00000	0.45160	0.45158	0.45160
64.00000	0.66161	0.66160	0.66161
65.00000	0.12580	0.12580	0.12580
66.00000	0.00297	0.00294	0.00297
67.00000	0.45746	0.45743	0.45746
68.00000	0.00290	0.00294	0.00290


==> X13.txt <==
1.00000	1.68845	1.68845	1.68845
2.00000	0.41871	0.41871	0.41871
3.00000	0.25122	0.25121	0.25122
4.00000	0.51093	0.51093	0.51093
5.00000	1.68845	1.68845	1.68845
6.00000	0.29039	0.29038	0.29039
7.00000	0.25327	0.25263	0.25327
8.00000	0.39326	0.39322	0.39326
9.00000	0.17600	0.17600	0.17600
10.00000	0.84423	0.84422	0.84423


==> X37.txt <==
1.00000	0.29634	0.29626	0.29634
2.00000	0.22685	0.22684	0.22685
3.00000	0.25114	0.25112	0.25114
4.00000	0.15069	0.15033	0.15069
5.00000	0.20092	0.20087	0.20092
6.00000	0.19484	0.19481	0.19484
7.00000	0.28143	0.28130	0.28143
8.00000	0.05023	0.05022	0.05023
9.00000	0.32649	0.32645	0.32649
10.00000	0.43298	0.43282	0.43298
11.00000	0.57763	0.57749	0.57763
12.00000	0.47717	0.47680	0.47717
13.00000	0.07534	0.07518	0.07534
14.00000	0.32473	0.32457	0.32473
15.00000	0.17580	0.17507	0.17580
16.00000	0.31192	0.31187	0.31192
17.00000	0.15069	0.15069	0.15069
18.00000	0.15154	0.15154	0.15154
19.00000	0.12557	0.12548	0.12557
20.00000	0.17580	0.17568	0.17580
21.00000	0.32473	0.32464	0.32473
22.00000	0.10824	0.10824	0.10824
23.00000	0.32473	0.32448	0.32473
24.00000	0.17319	0.17282	0.17319
25.00000	0.17319	0.17319	0.17319
26.00000	0.20092	0.20010	0.20092
27.00000	0.17319	0.17319	0.17319
28.00000	0.30308	0.30308	0.30308
29.00000	0.32649	0.32649	0.32649
30.00000	0.80366	0.80356	0.80366
31.00000	0.12557	0.12527	0.12557
32.00000	0.34638	0.34638	0.34638
33.00000	0.21649	0.21649	0.21649
34.00000	0.21649	0.21640	0.21649
35.00000	0.12557	0.12547	0.12557
36.00000	0.21649	0.21443	0.21649


==> X69.txt <==
1.00000	0.00075	0.00075	0.00075
2.00000	0.00075	0.00075	0.00075
3.00000	0.00225	0.00225	0.00225
4.00000	0.01834	0.01834	0.01834
5.00000	0.11630	0.11630	0.11630
6.00000	0.12110	0.12110	0.12110
7.00000	0.02932	0.02932	0.02932
8.00000	0.01566	0.01566	0.01566
9.00000	0.16890	0.16890	0.16890
10.00000	0.03862	0.03862	0.03862
11.00000	0.14668	0.14668	0.14668
12.00000	0.21213	0.21213	0.21213
13.00000	0.22087	0.22087	0.22087
14.00000	0.21812	0.21812	0.21812
15.00000	0.04056	0.04055	0.04056
16.00000	0.07724	0.07724	0.07724
17.00000	0.00100	0.00134	0.00100
18.00000	0.06757	0.06757	0.06757
19.00000	0.04305	0.04305	0.04305
20.00000	0.07044	0.07044	0.07044
21.00000	0.00287	0.00295	0.00287
22.00000	0.03282	0.03282	0.03282
23.00000	0.07144	0.07144	0.07144
24.00000	0.15442	0.15442	0.15442
25.00000	0.06370	0.06548	0.06370
26.00000	0.03569	0.03473	0.03569
27.00000	0.00674	0.00673	0.00674
28.00000	0.09764	0.09764	0.09764
29.00000	0.08205	0.08204	0.08205
30.00000	0.01448	0.01488	0.01448
31.00000	0.07238	0.07237	0.07238
32.00000	0.17570	0.17569	0.17570
33.00000	0.35227	0.35227	0.35227
34.00000	0.30404	0.41519	0.30404
35.00000	0.00674	0.00674	0.00674
36.00000	0.09764	0.09764	0.09764
37.00000	0.07674	0.07674	0.07674
38.00000	0.02215	0.02215	0.02215
39.00000	0.00131	0.00195	0.00131
40.00000	0.53090	0.53090	0.53090
41.00000	0.22605	0.22605	0.22605
42.00000	0.02982	0.02982	0.02982
43.00000	0.00724	0.00723	0.00724
44.00000	0.08566	0.08566	0.08566
45.00000	0.00075	0.00107	0.00075
46.00000	0.00524	0.00523	0.00524
47.00000	0.12996	0.12995	0.12996
48.00000	0.44243	0.44240	0.44243
49.00000	0.12547	0.12543	0.12547
50.00000	0.02951	0.02951	0.02951
51.00000	0.06951	0.06766	0.06951
52.00000	0.05528	0.05528	0.05528
53.00000	0.06451	0.06451	0.06451
54.00000	0.09028	0.09028	0.09028
55.00000	0.08941	0.08941	0.08941
56.00000	0.33299	0.33299	0.33299
57.00000	0.16409	0.16409	0.16409
58.00000	0.06277	0.06455	0.06277
59.00000	0.07312	0.07312	0.07312
60.00000	0.16128	0.16128	0.16128
61.00000	0.03095	0.03094	0.03095
62.00000	0.04605	0.04604	0.04605
63.00000	0.22580	0.22579	0.22580
64.00000	0.33081	0.33080	0.33081
65.00000	0.03812	0.03812	0.03812
66.00000	0.00087	0.00086	0.00087
67.00000	0.15249	0.15248	0.15249
68.00000	0.00100	0.00089	0.00100


==> Ybus13.txt <==
1	1	1
1	2	0.50868
1	3	0.017504
1	4	0.45897
1	5	0.19176
1	6	0.012041
1	7	0.015629
1	8	0.017616
1	9	0.018193
1	10	0.017616
2	1	0.50041
2	2	1
2	3	0.95092
2	4	0.063515
2	5	0.0072437
2	6	0.013693
2	7	0.013291
2	8	0.00443
2	9	0
2	10	0.006851
3	1	0.0016714
3	2	0.95095
3	3	1
3	4	0.013287
3	5	0.0072437
3	6	0
3	7	0.015629
3	8	0.017616
3	9	0.018193
3	10	0.00011423
4	1	0.45024
4	2	0.064148
4	3	0.013262
4	4	1
4	5	0
4	6	0.013693
4	7	0.0015398
4	8	0.0067478
4	9	0.00067572
4	10	0.012653
5	1	0.18723
5	2	0.018193
5	3	0.017504
5	4	0.01036
5	5	1
5	6	0.67305
5	7	0.12046
5	8	0.12295
5	9	0.83317
5	10	0.45155
6	1	0
6	2	0.018193
6	3	0.0038642
6	4	0.017529
6	5	0.67091
6	6	1
6	7	0.31213
6	8	0.38551
6	9	0.018193
6	10	0.017616
7	1	0.0016714
7	2	0.01586
7	3	0.017504
7	4	0.0034665
7	5	0.11296
7	6	0.31078
7	7	1
7	8	0.078584
7	9	0.018193
7	10	0.0020183
8	1	0.0016714
8	2	0.0050144
8	3	0.017504
8	4	0.0066596
8	5	0.11369
8	6	0.38305
8	7	0.076721
8	8	1
8	9	0.018193
8	10	0
9	1	0.0016714
9	2	0
9	3	0.017504
9	4	0
9	5	0.83131
9	6	0.013693
9	7	0.015629
9	8	0.017616
9	9	1
9	10	0.017616
10	1	0.0016714
10	2	0.0074339
10	3	0
10	4	0.012565
10	5	0.44576
10	6	0.013693
10	7	0
10	8	0
10	9	0.018193
10	10	1


==> Ybus37.txt <==
1	1	1
1	2	0.29412
1	3	0.03191
1	4	0.019215
1	5	0.017197
1	6	0.053855
1	7	0.0069103
1	8	0.00087847
1	9	0.019692
1	10	0.01992
1	11	0.0028873
1	12	0.0024052
1	13	0.012114
1	14	0.0084676
1	15	0.019537
1	16	0.077042
1	17	0.016388
1	18	0.01834
1	19	0.018998
1	20	0.0014747
1	21	0.014022
1	22	0.013543
1	23	0.00027319
1	24	0.019813
1	25	0.011863
1	26	0.019754
1	27	0.019968
1	28	0.030523
1	29	0.019552
1	30	0.0071577
1	31	0.019791
1	32	0.024157
1	33	0.019459
1	34	0.019714
1	35	0.0016127
1	36	0.019754
2	1	0.29407
2	2	1
2	3	0.28477
2	4	0.019215
2	5	0.02872
2	6	0.3544
2	7	9.9127e-05
2	8	0.00041785
2	9	0.019692
2	10	0.01992
2	11	0.012178
2	12	0.0048055
2	13	0.0055508
2	14	0.01984
2	15	0.0071
2	16	0.34132
2	17	0.016388
2	18	0.0067166
2	19	0.0049831
2	20	0.0032194
2	21	0.014022
2	22	0.015748
2	23	0.0031946
2	24	0.019813
2	25	0.009895
2	26	0.019754
2	27	0.0041947
2	28	0.019446
2	29	0.019552
2	30	0.0020876
2	31	0.004982
2	32	0.0048062
2	33	0.0037722
2	34	0.01109
2	35	0.019578
2	36	0.019754
3	1	0.03202
3	2	0.2849
3	3	1
3	4	0.37641
3	5	0.69517
3	6	0.087785
3	7	0.0069103
3	8	0.0066488
3	9	0.010621
3	10	0.01992
3	11	0.0017192
3	12	0.0055276
3	13	0.012114
3	14	0.01984
3	15	0.0082764
3	16	0.033509
3	17	0
3	18	0.00065637
3	19	0.018998
3	20	0.011304
3	21	0.003762
3	22	0.013543
3	23	0.00038668
3	24	0.0032164
3	25	0.0189
3	26	0.0055832
3	27	0.019968
3	28	0.019446
3	29	0.019552
3	30	0.019989
3	31	0.013042
3	32	0.0058386
3	33	0.003777
3	34	0.00049625
3	35	0.019578
3	36	0.019754
4	1	0.019614
4	2	0.01968
4	3	0.37659
4	4	1
4	5	0.019968
4	6	0.019691
4	7	0.0069103
4	8	0
4	9	0.012064
4	10	0.019134
4	11	0.012178
4	12	0.0054399
4	13	0.012114
4	14	0.01984
4	15	0.019537
4	16	0.019781
4	17	0.016388
4	18	0.01834
4	19	0.0013652
4	20	0.013487
4	21	0.0014496
4	22	0.013543
4	23	0.019882
4	24	0.019813
4	25	0.0189
4	26	0.0089694
4	27	0.0057836
4	28	0.001706
4	29	0.012197
4	30	0.019989
4	31	0.019791
4	32	0.0023132
4	33	0.0068943
4	34	0.019714
4	35	0.019578
4	36	0.019754
5	1	0.016841
5	2	0.028434
5	3	0.69503
5	4	0.019215
5	5	1
5	6	0.030425
5	7	0.0047552
5	8	0.0023905
5	9	0.019692
5	10	0.01992
5	11	0.001256
5	12	0.019682
5	13	0.0017014
5	14	0.0021482
5	15	0.019537
5	16	0.019876
5	17	0.0042646
5	18	0.0018805
5	19	0.0092886
5	20	0.019989
5	21	0
5	22	0.0003482
5	23	0.0077053
5	24	0.0036605
5	25	0.002821
5	26	0.019754
5	27	0
5	28	0.0016429
5	29	0.019552
5	30	0.0025697
5	31	0.019791
5	32	0.01992
5	33	0.019459
5	34	0.0023075
5	35	0.0039745
5	36	0.0094024
6	1	0.05378
6	2	0.3544
6	3	0.08761
6	4	0.019215
6	5	0.0307
6	6	1
6	7	0.22124
6	8	0.0066488
6	9	0.019692
6	10	0.01992
6	11	0.0023213
6	12	0.019682
6	13	1.0293e-05
6	14	0.00098685
6	15	5.769e-05
6	16	0.09763
6	17	0.0044657
6	18	0.0035798
6	19	0.012324
6	20	0.019989
6	21	0.00542
6	22	0.013543
6	23	0.019882
6	24	0.005069
6	25	0.0189
6	26	0.0013115
6	27	0.0095974
6	28	0.0032998
6	29	0.019552
6	30	0.00097719
6	31	0.001855
6	32	0.01992
6	33	0.019459
6	34	0.019714
6	35	0.019578
6	36	0.00018305
7	1	0.019614
7	2	0
7	3	0.019502
7	4	0.019215
7	5	0.013743
7	6	0.63895
7	7	0.3462
7	8	1
7	9	0.014694
7	10	0.40275
7	11	0.0051423
7	12	0.019682
7	13	0.00092567
7	14	0.0069027
7	15	0.00441
7	16	0
7	17	0.0011104
7	18	0.01834
7	19	0.018998
7	20	2.8947e-05
7	21	0.0054999
7	22	0.013543
7	23	0.0027669
7	24	0.0037222
7	25	0.0189
7	26	0.0068954
7	27	0.019968
7	28	0.019446
7	29	0.019552
7	30	0.00024907
7	31	0.00306
7	32	0.0011747
7	33	0.019459
7	34	0.019714
7	35	0.0059404
7	36	0.0065867
8	1	0.0029445
8	2	0.0016811
8	3	0.019502
8	4	0
8	5	0.0076715
8	6	0.019691
8	7	1
8	8	0.34602
8	9	0.49487
8	10	0.01992
8	11	0.0012094
8	12	0.019682
8	13	0.0041311
8	14	0.0067884
8	15	0.0097782
8	16	0.017045
8	17	0.016388
8	18	0.01834
8	19	0.0041751
8	20	0.0032464
8	21	0.014022
8	22	0.0054491
8	23	0.0037453
8	24	0.001434
8	25	0.0189
8	26	0.0066349
8	27	0.019968
8	28	0.019446
8	29	0.0063765
8	30	0.019989
8	31	0.008998
8	32	0.01992
8	33	0.00047283
8	34	0.01253
8	35	0.019578
8	36	0.019754
9	1	0.019614
9	2	0.01968
9	3	0.01043
9	4	0.011583
9	5	0.019968
9	6	0.019691
9	7	0.0051808
9	8	0.17115
9	9	1
9	10	0.01992
9	11	0.00078082
9	12	0.001297
9	13	0.00044551
9	14	0.0049699
9	15	0.00074161
9	16	0.019781
9	17	0.0027636
9	18	0.002993
9	19	0.018998
9	20	0.019989
9	21	0.014022
9	22	0.013543
9	23	0.0012879
9	24	0.019813
9	25	0.0046657
9	26	0.019754
9	27	0.010631
9	28	0.0061173
9	29	0
9	30	0.019989
9	31	0.019791
9	32	0.00023267
9	33	0.019459
9	34	0.019714
9	35	0.019578
9	36	0.019754
10	1	0.019614
10	2	0.01968
10	3	0.019502
10	4	0.018429
10	5	0.019968
10	6	0.019691
10	7	0.13944
10	8	0.0066488
10	9	0.019692
10	10	1
10	11	0.1138
10	12	0.019682
10	13	0.012114
10	14	0.39203
10	15	0.0064335
10	16	0.019781
10	17	0.016388
10	18	0.01834
10	19	0.0079082
10	20	0.0066634
10	21	0.014022
10	22	0.013543
10	23	0.019882
10	24	0.019813
10	25	0.00059947
10	26	0.019754
10	27	0.017268
10	28	0
10	29	0.0008788
10	30	0.00076752
10	31	0.019791
10	32	0
10	33	0
10	34	0.00079948
10	35	0.019578
10	36	0.019754
11	1	0.0044963
11	2	0.01968
11	3	0.0024824
11	4	0.019215
11	5	0.0022029
11	6	0.0036536
11	7	0.0029483
11	8	0.00047059
11	9	0.001148
11	10	0.18522
11	11	0.61472
11	12	0.22311
11	13	1
11	14	0.00070578
11	15	0.0018828
11	16	0.010923
11	17	0.016388
11	18	0.01834
11	19	0.01148
11	20	0.019989
11	21	0.014022
11	22	0.013543
11	23	0.019882
11	24	0.0011199
11	25	0.0045924
11	26	0.019754
11	27	0.019968
11	28	0.019446
11	29	0.019552
11	30	0.00018105
11	31	0.0031346
11	32	0.0012585
11	33	0.0015856
11	34	0.0016931
11	35	0.019578
11	36	0.019754
12	1	0.0023358
12	2	0.0048033
12	3	0.0053454
12	4	0.004966
12	5	0.019968
12	6	0.019691
12	7	0.0069103
12	8	0.0066488
12	9	0.0013066
12	10	0.01992
12	11	0.13721
12	12	1
12	13	0.012114
12	14	0.01984
12	15	0.019537
12	16	0.0033378
12	17	0.00070001
12	18	0.01834
12	19	0.018998
12	20	0.0020714
12	21	0.001124
12	22	0.013543
12	23	0.0002036
12	24	0.019813
12	25	0.0189
12	26	0.019754
12	27	0.00054624
12	28	0.00058767
12	29	0.0011796
12	30	0.019989
12	31	0.019791
12	32	0.01992
12	33	0.019459
12	34	0.019714
12	35	0
12	36	0.019754
13	1	0.019614
13	2	0.0090026
13	3	0.019502
13	4	0.019215
13	5	0.0030335
13	6	0
13	7	0.00061068
13	8	0.0021529
13	9	0.00070878
13	10	0.01992
13	11	1
13	12	0.019682
13	13	0.61469
13	14	0.0034361
13	15	0.019537
13	16	0.019781
13	17	0.0032319
13	18	0.010937
13	19	0.018998
13	20	0.019989
13	21	0.0019441
13	22	0
13	23	0.00017791
13	24	0.019813
13	25	0.0189
13	26	0.00057821
13	27	0.019968
13	28	0.0033591
13	29	0.019552
13	30	0.00033064
13	31	0.019791
13	32	0.01992
13	33	0.019459
13	34	0.019714
13	35	0.00089708
13	36	0.0011036
14	1	0.0082391
14	2	0.01968
14	3	0.019502
14	4	0.019215
14	5	0.0022793
14	6	0.00083516
14	7	0.0024321
14	8	0.0021299
14	9	0.0048195
14	10	0.39208
14	11	0.0004162
14	12	0.019682
14	13	0.0020294
14	14	1
14	15	0.60287
14	16	0.0044085
14	17	0.016388
14	18	0.01834
14	19	0.0046639
14	20	0.019989
14	21	0.0032486
14	22	0.0032299
14	23	0.019882
14	24	0
14	25	0.00065352
14	26	0.001488
14	27	0.019968
14	28	0.019446
14	29	0.019552
14	30	0.00015232
14	31	0.0083541
14	32	0.01992
14	33	0.00058207
14	34	0.00072459
14	35	0.019578
14	36	0.0015543
15	1	0.019614
15	2	0.0072446
15	3	0.0082414
15	4	0.019215
15	5	0.019968
15	6	0.00021445
15	7	0.0016756
15	8	0.0032709
15	9	0.000899
15	10	0.0068211
15	11	0.0013291
15	12	0.019682
15	13	0.012114
15	14	0.60299
15	15	1
15	16	0.019781
15	17	0.0083777
15	18	0.0052076
15	19	0.018998
15	20	0.019989
15	21	0.014022
15	22	0.013543
15	23	0.001491
15	24	0.019813
15	25	0.00022721
15	26	0.019754
15	27	0.0043163
15	28	0.0069549
15	29	0.0023413
15	30	0.019989
15	31	0.019791
15	32	0.0037924
15	33	0.019459
15	34	0.019714
15	35	0.019578
15	36	0.019754
16	1	0.076884
16	2	0.34125
16	3	0.033234
16	4	0.019215
16	5	0.020063
16	6	0.097547
16	7	6.326e-05
16	8	0.0057014
16	9	0.019692
16	10	0.01992
16	11	0.006733
16	12	0.0032367
16	13	0.012114
16	14	0.0044676
16	15	0.019537
16	16	1
16	17	0.77339
16	18	0.056237
16	19	0.018998
16	20	0.015399
16	21	0.27021
16	22	0.063145
16	23	0.018349
16	24	0.0015703
16	25	0.015588
16	26	0.0023175
16	27	0.019968
16	28	0.0099252
16	29	0.019552
16	30	0.0057373
16	31	0.019791
16	32	0.013786
16	33	0.0085204
16	34	0.019714
16	35	0.004921
16	36	0.019754
17	1	0.019614
17	2	0.01968
17	3	0.0018665
17	4	0.019215
17	5	0.0069279
17	6	0.0068631
17	7	0.0012211
17	8	0.0066488
17	9	0.0050324
17	10	0.01992
17	11	0.012178
17	12	0.0028024
17	13	0.0034128
17	14	0.01984
17	15	0.010917
17	16	0.8342
17	17	0.9275
17	18	1
17	19	0.018998
17	20	0.012392
17	21	0.014022
17	22	0.013543
17	23	0.014431
17	24	0.004995
17	25	0.012627
17	26	0.019754
17	27	0.012852
17	28	0.019446
17	29	0.0038899
17	30	0.019989
17	31	0.0036664
17	32	0.01992
17	33	0.019459
17	34	0.0059119
17	35	0.0074892
17	36	0.019754
18	1	0.019614
18	2	0.0071491
18	3	0.00043473
18	4	0.019215
18	5	0.002229
18	6	0.0037785
18	7	0.0069103
18	8	0.0066488
18	9	0.0031465
18	10	0.01992
18	11	0.012178
18	12	0.019682
18	13	0.0072084
18	14	0.01984
18	15	0.0053774
18	16	0.060634
18	17	1
18	18	0.92764
18	19	0.61729
18	20	0.75932
18	21	0.014022
18	22	0.013543
18	23	0.0045331
18	24	0.019813
18	25	0
18	26	0.00033055
18	27	0.019968
18	28	0.019446
18	29	0.0049786
18	30	0.019989
18	31	0.00065105
18	32	0.01992
18	33	0.019459
18	34	0.019714
18	35	0.0038468
18	36	0.012571
19	1	0.019614
19	2	0.005675
19	3	0.019502
19	4	0.0015863
19	5	0.010269
19	6	0.013022
19	7	0.0069103
19	8	0.001521
19	9	0.019692
19	10	0.0088405
19	11	0.0075607
19	12	0.019682
19	13	0.012114
19	14	0.0055181
19	15	0.019537
19	16	0.019781
19	17	0.016388
19	18	0.5729
19	19	1
19	20	0.019989
19	21	0.0047789
19	22	0.00038784
19	23	0.019882
19	24	0.007941
19	25	0.0189
19	26	0.0046682
19	27	0.019968
19	28	0.0040564
19	29	0.019552
19	30	0.019989
19	31	0.00080905
19	32	0.0050538
19	33	0.0023258
19	34	0.0050638
19	35	0.019578
19	36	0.0098514
20	1	0.0010924
20	2	0.0029051
20	3	0.010813
20	4	0.012708
20	5	0.019968
20	6	0.019691
20	7	0
20	8	0.00085091
20	9	0.019692
20	10	0.0065931
20	11	0.012178
20	12	0.0017589
20	13	0.012114
20	14	0.01984
20	15	0.019537
20	16	0.01519
20	17	0.0093254
20	18	0.70433
20	19	0.018998
20	20	1
20	21	0.014022
20	22	0.013543
20	23	0
20	24	0.0042175
20	25	0.0189
20	26	0.019754
20	27	0.0011151
20	28	0.019446
20	29	0.019552
20	30	0
20	31	0.0019681
20	32	0.01992
20	33	0.00070655
20	34	0.00321
20	35	0.0074625
20	36	0.019754
21	1	0.019614
21	2	0.01968
21	3	0.0049213
21	4	0.001342
21	5	5.0154e-05
21	6	0.0074682
21	7	0.0027193
21	8	0.0066488
21	9	0.019692
21	10	0.01992
21	11	0.012178
21	12	0.001355
21	13	0.001565
21	14	0.004534
21	15	0.019537
21	16	0.38376
21	17	0.016388
21	18	0.01834
21	19	0.0058549
21	20	0.019989
21	21	0.70394
21	22	1
21	23	0.019882
21	24	0.019813
21	25	0.0189
21	26	0.0028967
21	27	0.019968
21	28	0.019446
21	29	0.019552
21	30	0.0028981
21	31	0.0039774
21	32	0.01992
21	33	0.015654
21	34	0.00057634
21	35	0.0029155
21	36	0.019754
22	1	0.019614
22	2	0.022812
22	3	0.019502
22	4	0.019215
22	5	0.0012344
22	6	0.019691
22	7	0.0069103
22	8	0.0026694
22	9	0.019692
22	10	0.01992
22	11	0.012178
22	12	0.019682
22	13	0.00029118
22	14	0.0051952
22	15	0.019537
22	16	0.090221
22	17	0.016388
22	18	0.01834
22	19	0.00030148
22	20	0.019989
22	21	1
22	22	0.7038
22	23	0.57547
22	24	0.99702
22	25	1
22	26	0.0066146
22	27	0.019968
22	28	0.017116
22	29	0.0025014
22	30	0.0017158
22	31	0.019791
22	32	0.0064986
22	33	0.0012238
22	34	0.0056405
22	35	0.019578
22	36	0.019754
23	1	0
23	2	0.0029894
23	3	0
23	4	0.019215
23	5	0.0077931
23	6	0.019691
23	7	0.0009857
23	8	0.0010614
23	9	0.0010942
23	10	0.01992
23	11	0.012178
23	12	0
23	13	0
23	14	0.01984
23	15	0.00114
23	16	0.018249
23	17	0.011321
23	18	0.0041
23	19	0.018998
23	20	0.00010948
23	21	0.014022
23	22	0.40482
23	23	1
23	24	0.0111
23	25	0.0189
23	26	0.019294
23	27	0.019968
23	28	0.019446
23	29	0.0028147
23	30	0.019989
23	31	0.0038881
23	32	0.0068445
23	33	0.019459
23	34	0.019714
23	35	0.0011468
23	36	0.019754
24	1	0.019614
24	2	0.01968
24	3	0.0029003
24	4	0.019215
24	5	0.0038182
24	6	0.0049446
24	7	0.0013405
24	8	0.00028524
24	9	0.019692
24	10	0.01992
24	11	0.0006873
24	12	0.019682
24	13	0.012114
24	14	2.6885e-05
24	15	0.019537
24	16	0.0015379
24	17	0.002614
24	18	0.01834
24	19	0.0071156
24	20	0.004396
24	21	0.014022
24	22	0.7017
24	23	0.011169
24	24	1
24	25	0.0189
24	26	0.010947
24	27	0.019968
24	28	0.019446
24	29	0.0014081
24	30	0.019989
24	31	0.0057893
24	32	0.010198
24	33	0.00043838
24	34	0.019714
24	35	0.019578
24	36	0.0026022
25	1	0.012252
25	2	0.01026
25	3	0.019502
25	4	0.019215
25	5	0.0031526
25	6	0.019691
25	7	0.0069103
25	8	0.0066488
25	9	0.0048009
25	10	0.00077949
25	11	0.0029789
25	12	0.019682
25	13	0.012114
25	14	0.00075449
25	15	0
25	16	0.016318
25	17	0.010289
25	18	0
25	19	0.018998
25	20	0.019989
25	21	0.014022
25	22	0.73623
25	23	0.019882
25	24	0.019813
25	25	0.95597
25	26	0.52935
25	27	0.59481
25	28	0.16539
25	29	0.019552
25	30	0.00070966
25	31	0.019791
25	32	0.01992
25	33	0.019459
25	34	0.019714
25	35	0.0019178
25	36	0.0080475
26	1	0.019614
26	2	0.01968
26	3	0.0053284
26	4	0.0084246
26	5	0.019968
26	6	0.0012474
26	7	0.0024597
26	8	0.0021069
26	9	0.019692
26	10	0.01992
26	11	0.012178
26	12	0.019682
26	13	0.00032629
26	14	0.0015755
26	15	0.019537
26	16	0.0023457
26	17	0.016388
26	18	0.00032217
26	19	0.0039005
26	20	0.019989
26	21	0.0021576
26	22	0.0042908
26	23	0.019422
26	24	0.011007
26	25	0.50605
26	26	1
26	27	0.019968
26	28	0.019446
26	29	0.0091916
26	30	0.0010981
26	31	0.01187
26	32	0.017658
26	33	0.010096
26	34	0.0035118
26	35	0.00087909
26	36	0
27	1	0.019614
27	2	0.0039015
27	3	0.019502
27	4	0.0050191
27	5	0
27	6	0.0093169
27	7	0.0069103
27	8	0.0066488
27	9	0.010351
27	10	0.017219
27	11	0.012178
27	12	0.00025422
27	13	0.012114
27	14	0.01984
27	15	0.0038781
27	16	0.019781
27	17	0.0097717
27	18	0.01834
27	19	0.018998
27	20	0.0011361
27	21	0.014022
27	22	0.013543
27	23	0.019882
27	24	0.019813
27	25	0.56854
27	26	0.019754
27	27	1
27	28	0.52471
27	29	0.019552
27	30	0.00062992
27	31	0.019791
27	32	0.01992
27	33	0.019459
27	34	0
27	35	0.0020882
27	36	0.0070982
28	1	0.030689
28	2	0.01968
28	3	0.019502
28	4	0.0014708
28	5	0.0021748
28	6	0.0035487
28	7	0.0069103
28	8	0.0066488
28	9	0.0063662
28	10	0.00048309
28	11	0.012178
28	12	0.00082833
28	13	0.002228
28	14	0.01984
28	15	0.0070473
28	16	0.010264
28	17	0.016388
28	18	0.01834
28	19	0.0036011
28	20	0.019989
28	21	0.014022
28	22	0.011903
28	23	0.019882
28	24	0.019813
28	25	0.15837
28	26	0.019754
28	27	0.52496
28	28	1
28	29	0.39178
28	30	0.011638
28	31	0.067426
28	32	0.57753
28	33	0.061178
28	34	0.0024815
28	35	0.019578
28	36	0.019754
29	1	0.019614
29	2	0.01968
29	3	0.019502
29	4	0.011857
29	5	0.019968
29	6	0.019691
29	7	0.0069103
29	8	0.0020884
29	9	0.00014278
29	10	0.0012539
29	11	0.012178
29	12	0.0013126
29	13	0.012114
29	14	0.01984
29	15	0.0023266
29	16	0.019781
29	17	0.0018339
29	18	0.0048241
29	19	0.018998
29	20	0.019989
29	21	0.014022
29	22	0.0015393
29	23	0.0031505
29	24	0.0016747
29	25	0.0189
29	26	0.0093959
29	27	0.019968
29	28	0.39171
29	29	1
29	30	0.084665
29	31	0.4042
29	32	0.01992
29	33	0.019459
29	34	0.019714
29	35	0.0021886
29	36	0.0035524
30	1	0.0067776
30	2	0.0017729
30	3	0.019502
30	4	0.019215
30	5	0.0025488
30	6	0.00067328
30	7	7.6209e-05
30	8	0.0066488
30	9	0.019692
30	10	0.00069684
30	11	0
30	12	0.019682
30	13	2.6602e-05
30	14	0
30	15	0.019537
30	16	0.0055268
30	17	0.016388
30	18	0.01834
30	19	0.018998
30	20	0
30	21	0.0019902
30	22	0.00067257
30	23	0.019882
30	24	0.019813
30	25	0.00046513
30	26	0.0008583
30	27	0.00060896
30	28	0.011091
30	29	0.084257
30	30	1
30	31	0.010208
30	32	0.0078049
30	33	0.0031447
30	34	0.0010356
30	35	0.0002994
30	36	0.019754
31	1	0.019614
31	2	0.0048687
31	3	0.012751
31	4	0.019215
31	5	0.019968
31	6	0.0017526
31	7	0.0011189
31	8	0.0029119
31	9	0.019692
31	10	0.01992
31	11	0.0019395
31	12	0.019682
31	13	0.012114
31	14	0.0084029
31	15	0.019537
31	16	0.019781
31	17	0.0013997
31	18	0.00058382
31	19	0
31	20	0.0021692
31	21	0.0028913
31	22	0.013543
31	23	0.0039798
31	24	0.0058115
31	25	0.0189
31	26	0.011832
31	27	0.019968
31	28	0.067097
31	29	0.40405
31	30	0.010408
31	31	1
31	32	0.0001308
31	33	0.019459
31	34	0.019714
31	35	0.019578
31	36	0.019754
32	1	0.023853
32	2	0.0045627
32	3	0.0054155
32	4	0.0015958
32	5	0.019968
32	6	0.019691
32	7	0.00042114
32	8	0.0066488
32	9	0
32	10	0
32	11	0.00070589
32	12	0.019682
32	13	0.012114
32	14	0.01984
32	15	0.0034036
32	16	0.013647
32	17	0.016388
32	18	0.01834
32	19	0.0041179
32	20	0.019989
32	21	0.014022
32	22	0.0040907
32	23	0.006806
32	24	0.01009
32	25	0.0189
32	26	0.017492
32	27	0.019968
32	28	0.57732
32	29	0.019552
32	30	0.007875
32	31	0
32	32	1
32	33	0.90823
32	34	0.019714
32	35	0.019578
32	36	0.019754
33	1	0.019614
33	2	0.003997
33	3	0.0038216
33	4	0.0066474
33	5	0.019968
33	6	0.019691
33	7	0.0069103
33	8	7.7644e-05
33	9	0.019692
33	10	0.00047018
33	11	0.0011956
33	12	0.019682
33	13	0.012114
33	14	0.00097046
33	15	0.019537
33	16	0.0088469
33	17	0.016388
33	18	0.01834
33	19	0.0018568
33	20	0.001247
33	21	0.011345
33	22	0.00070647
33	23	0.019882
33	24	0.00079997
33	25	0.0189
33	26	0.010394
33	27	0.019968
33	28	0.061166
33	29	0.019552
33	30	0.0036839
33	31	0.019791
33	32	0.90828
33	33	1
33	34	0.67605
33	35	0.11887
33	36	0.098677
34	1	0.019614
34	2	0.011056
34	3	0.00028082
34	4	0.019215
34	5	0.0025666
34	6	0.019691
34	7	0.0069103
34	8	0.0041619
34	9	0.019692
34	10	0.0010093
34	11	0.0011019
34	12	0.019682
34	13	0.012114
34	14	0.00085289
34	15	0.019537
34	16	0.019781
34	17	0.00356
34	18	0.01834
34	19	0.004337
34	20	0.0034898
34	21	0.00055316
34	22	0.0036335
34	23	0.019882
34	24	0.019813
34	25	0.0189
34	26	0.0035524
34	27	0.00025973
34	28	0.0022089
34	29	0.019552
34	30	0.0013161
34	31	0.019791
34	32	0.01992
34	33	0.67597
34	34	1
34	35	0.8533
34	36	0.65188
35	1	0.0016496
35	2	0.01968
35	3	0.019502
35	4	0.019215
35	5	0.0043715
35	6	0.019691
35	7	0.002191
35	8	0.0066488
35	9	0.019692
35	10	0.01992
35	11	0.012178
35	12	0.0001065
35	13	0.00063262
35	14	0.01984
35	15	0.019537
35	16	0.0051279
35	17	0.0051541
35	18	0.0037499
35	19	0.018998
35	20	0.0078789
35	21	0.0022969
35	22	0.013543
35	23	0.0014565
35	24	0.019813
35	25	0.0020207
35	26	0.0010585
35	27	0.0024859
35	28	0.019446
35	29	0.0021621
35	30	0.00071881
35	31	0.019791
35	32	0.01992
35	33	0.11876
35	34	0.85332
35	35	1
35	36	0.15277
36	1	0.019614
36	2	0.01968
36	3	0.019502
36	4	0.019215
36	5	0.0096193
36	6	0.0001189
36	7	0.0023529
36	8	0.0066488
36	9	0.019692
36	10	0.01992
36	11	0.012178
36	12	0.019682
36	13	0.00064923
36	14	0.0016418
36	15	0.019537
36	16	0.019781
36	17	0.016388
36	18	0.011677
36	19	0.0090877
36	20	0.019989
36	21	0.014022
36	22	0.013543
36	23	0.019882
36	24	0.0026629
36	25	0.007709
36	26	0
36	27	0.0073156
36	28	0.019446
36	29	0.0033469
36	30	0.019989
36	31	0.019791
36	32	0.01992
36	33	0.098406
36	34	0.65187
36	35	0.15262
36	36	1


==> Ybus69.txt <==
1	1	0.0023975
1	2	1
1	3	8.8037e-05
1	4	0.0064714
1	5	0.012045
1	6	0.0052448
1	7	0.0014715
1	8	0.0092337
1	9	0.020076
1	10	0.016913
1	11	0.0079301
1	12	0.0042229
1	13	0.019931
1	14	0.024184
1	15	0.011734
1	16	0.00012303
1	17	0.0048657
1	18	0.0059599
1	19	0.010238
1	20	0.00035166
1	21	0.0095179
1	22	0.0088534
1	23	0.019236
1	24	0.014237
1	25	0.010464
1	26	0.0050972
1	27	0.00026264
1	28	0.0049528
1	29	0.003753
1	30	0.0059411
1	31	0.0079895
1	32	0.00079496
1	33	0.0012397
1	34	0.00030924
1	35	0.00030731
1	36	0.025504
1	37	0.0015649
1	38	0.013406
1	39	0.00010365
1	40	0.013156
1	41	0.0016134
1	42	0.00078369
1	43	0.026614
1	44	0.014973
1	45	0.00011061
1	46	0.00026344
1	47	0.0076328
1	48	0.0076691
1	49	0.028855
1	50	0.0021658
1	51	0.0051597
1	52	0.01295
1	53	0.0071614
1	54	0.020329
1	55	0.015304
1	56	0.009792
1	57	0.0042708
1	58	0.013947
1	59	0.016754
1	60	0.005332
1	61	0.0049874
1	62	0.16694
1	63	0.019349
1	64	0.019948
1	65	0.00016546
1	66	0.0054863
1	67	0.00022882
1	68	0.0076845
2	1	1
2	2	0.0023966
2	3	1
2	4	0.010049
2	5	0.012045
2	6	0.0048441
2	7	0.0014715
2	8	0.011138
2	9	0.019251
2	10	0.016913
2	11	0.012887
2	12	0.0065569
2	13	0.019931
2	14	0.012325
2	15	0.011734
2	16	0.00012303
2	17	0.002785
2	18	0.0059599
2	19	0.011077
2	20	0.00035166
2	21	0.010267
2	22	0.0088534
2	23	0.00085575
2	24	0.014237
2	25	0.010263
2	26	0.0050972
2	27	1
2	28	0.0034235
2	29	0.003753
2	30	0.0091222
2	31	0.0079895
2	32	0.0011743
2	33	0.0011589
2	34	0.0017626
2	35	1
2	36	0.049412
2	37	0.0015649
2	38	0.012257
2	39	0.00010365
2	40	0.021128
2	41	0.0016134
2	42	0.00078369
2	43	0.015117
2	44	0.01767
2	45	0.00011061
2	46	0.00026344
2	47	0.0076328
2	48	0.0076691
2	49	0.019854
2	50	0.0061688
2	51	0.0069113
2	52	0.013257
2	53	0.0071614
2	54	0.010683
2	55	0.0095778
2	56	0.0077764
2	57	0.0043457
2	58	0.013947
2	59	0.0066669
2	60	0.005332
2	61	0.0049874
2	62	0.23393
2	63	0.019349
2	64	0.019948
2	65	0.00024307
2	66	0.00017185
2	67	0.00022882
2	68	0.017758
3	1	4.5918e-05
3	2	0.49317
3	3	0.0048564
3	4	1
3	5	0.012045
3	6	0.0025146
3	7	0.037805
3	8	0.0010322
3	9	0.01194
3	10	0.016913
3	11	0.14641
3	12	0.018935
3	13	0.019931
3	14	0.010961
3	15	0.065212
3	16	0.00099582
3	17	0.00013081
3	18	0.074112
3	19	0.0063724
3	20	0.01044
3	21	0.0018248
3	22	0.0088534
3	23	0.3886
3	24	0.014237
3	25	0.014118
3	26	0.017441
3	27	0.027962
3	28	0.00010233
3	29	0.010057
3	30	0.0035249
3	31	0.0079895
3	32	0.0036372
3	33	0.019931
3	34	0.018348
3	35	0.00030731
3	36	0.12782
3	37	0.0015649
3	38	0.00010306
3	39	0.0053829
3	40	0.012965
3	41	0.0016134
3	42	0.00078369
3	43	0.0079295
3	44	0.00011799
3	45	0.0074811
3	46	1
3	47	0.11299
3	48	0.0076691
3	49	0.0092575
3	50	0.041484
3	51	0.0069113
3	52	0.041413
3	53	0.018351
3	54	0.010683
3	55	0.015304
3	56	0.073485
3	57	0.013999
3	58	0.14444
3	59	0.016754
3	60	0.0080568
3	61	0.0049874
3	62	0.047912
3	63	0.05298
3	64	0.019948
3	65	0.00016546
3	66	0.006004
3	67	0.011414
3	68	0.00022148
4	1	0.00027202
4	2	0.00040949
4	3	0.078444
4	4	0.06144
4	5	1
4	6	0.027959
4	7	0.0065325
4	8	0.0010322
4	9	0.062345
4	10	0.016913
4	11	0.14174
4	12	0.018935
4	13	0.019931
4	14	0.010961
4	15	0.038199
4	16	0.000309
4	17	0.00013081
4	18	0.086942
4	19	0.0063724
4	20	0.0055234
4	21	0.0017463
4	22	0.0088534
4	23	0.30415
4	24	0.014237
4	25	0.014239
4	26	0.021359
4	27	0.003081
4	28	0.0036135
4	29	0.003753
4	30	0.039272
4	31	0.0079895
4	32	0.023239
4	33	0.0098747
4	34	0.019456
4	35	0.00030731
4	36	0.023947
4	37	0.0015649
4	38	7.8012e-05
4	39	0.0002816
4	40	0.013643
4	41	0.0016134
4	42	0.0018685
4	43	0.00069966
4	44	0.00010441
4	45	0.0002547
4	46	0.00026344
4	47	0.054804
4	48	0.0076691
4	49	0.021091
4	50	0.024704
4	51	0.0069113
4	52	0.007014
4	53	0.07583
4	54	0.010683
4	55	0.015304
4	56	0.035352
4	57	0.013999
4	58	0.064869
4	59	0.016754
4	60	0.036056
4	61	0.0049874
4	62	0.018299
4	63	0.06209
4	64	0.019948
4	65	0.0012863
4	66	0.0002279
4	67	0.00022882
4	68	0.00020662
5	1	4.5918e-05
5	2	4.5042e-05
5	3	8.8037e-05
5	4	0.10104
5	5	0.61037
5	6	0.18888
5	7	0.0014715
5	8	0.0011269
5	9	0.019251
5	10	0.016913
5	11	0.0054122
5	12	0.018935
5	13	0.021096
5	14	0.010961
5	15	0.011734
5	16	0.00014305
5	17	0.00016865
5	18	0
5	19	0.0063724
5	20	0.00035166
5	21	0.00036192
5	22	0.022662
5	23	0.023237
5	24	0.014237
5	25	0.0081621
5	26	0.005283
5	27	0.00026264
5	28	0.0044559
5	29	0.002637
5	30	0.01442
5	31	0.0079895
5	32	0.013669
5	33	0.012716
5	34	0.019456
5	35	0.00030731
5	36	0.0013633
5	37	0
5	38	0.00010306
5	39	0.00010365
5	40	0.013643
5	41	0.0016134
5	42	0.00087509
5	43	0.00065526
5	44	0.00012794
5	45	0.00013133
5	46	0.00026344
5	47	0.0048324
5	48	0.013247
5	49	0.007595
5	50	0.0021658
5	51	0.0071585
5	52	0.007014
5	53	0.0035219
5	54	0.0084369
5	55	0.029709
5	56	0.019788
5	57	0.026187
5	58	0.013947
5	59	0.016754
5	60	0
5	61	0.0017484
5	62	0.018299
5	63	0.019349
5	64	0.0051582
5	65	7.6236e-05
5	66	8.6138e-05
5	67	3.5799e-05
5	68	3.6482e-05
6	1	9.658e-05
6	2	8.8268e-05
6	3	8.8037e-05
6	4	0.012834
6	5	0.89193
6	6	0.12925
6	7	0.66779
6	8	0.0010322
6	9	0.029865
6	10	0
6	11	0.0059052
6	12	0.0021666
6	13	0.0034156
6	14	0.020721
6	15	0.011734
6	16	9.4485e-05
6	17	2.9116e-05
6	18	0.0087198
6	19	0.0063724
6	20	0.00035166
6	21	0.00036192
6	22	0.061025
6	23	0.019236
6	24	0.014237
6	25	0.010917
6	26	0.0050972
6	27	0.00026264
6	28	0.0044559
6	29	0.003753
6	30	0.011649
6	31	0.0079895
6	32	0.011189
6	33	0.019931
6	34	0
6	35	0.0024821
6	36	0.0055786
6	37	0.0015649
6	38	5.3017e-05
6	39	1.5911e-05
6	40	0.013643
6	41	0.0047128
6	42	0.00078369
6	43	0.0014696
6	44	0
6	45	0.00011061
6	46	0.0029948
6	47	0.0076328
6	48	0.00083085
6	49	0.012092
6	50	0.041087
6	51	0.0069113
6	52	0.023656
6	53	0.031676
6	54	0.010683
6	55	0.016065
6	56	0.019788
6	57	0.013173
6	58	0.013947
6	59	0.038057
6	60	0.005332
6	61	0.0049874
6	62	0.081147
6	63	0.019349
6	64	0.0042498
6	65	0.00016546
6	66	7.145e-05
6	67	0.00013975
6	68	0.00022148
7	1	4.5918e-05
7	2	4.5042e-05
7	3	0.0021345
7	4	0.0042598
7	5	0.012045
7	6	1
7	7	0.086127
7	8	1
7	9	0.1042
7	10	0.016913
7	11	0.044156
7	12	0.010311
7	13	0.019931
7	14	0.010961
7	15	0.018036
7	16	0.00011657
7	17	0.00024533
7	18	0.0059599
7	19	0.025057
7	20	0.00035166
7	21	0.0017705
7	22	0.0088534
7	23	0.019236
7	24	0.041125
7	25	0.0050967
7	26	0.0025763
7	27	0.00026264
7	28	0.0065366
7	29	0.013113
7	30	0.0035249
7	31	0.012053
7	32	0.018017
7	33	0.019931
7	34	0.016982
7	35	0.00030731
7	36	0.0044462
7	37	0.0036872
7	38	0.00010306
7	39	6.4013e-05
7	40	0.013643
7	41	0.0016134
7	42	0.0059183
7	43	0.0015687
7	44	0.00011799
7	45	0.00011061
7	46	0.00026344
7	47	0.0076328
7	48	0.0033825
7	49	0.014127
7	50	1
7	51	0.0069113
7	52	0.27342
7	53	0.0071614
7	54	0.010683
7	55	0.015304
7	56	0.019788
7	57	0.013999
7	58	0.018398
7	59	0.03084
7	60	0.005332
7	61	0.026226
7	62	0.018299
7	63	0.011234
7	64	0.019948
7	65	1.8781e-05
7	66	0.00029845
7	67	0.00022882
7	68	3.0722e-05
8	1	0.00027364
8	2	0.00032564
8	3	8.8037e-05
8	4	0.00062402
8	5	0.012713
8	6	0.0025146
8	7	1
8	8	0.085725
8	9	0.019251
8	10	0.25272
8	11	0.040428
8	12	0.048549
8	13	0.019931
8	14	0.010961
8	15	0.029067
8	16	0.00012303
8	17	0.00013081
8	18	0.044504
8	19	0.0063724
8	20	0.0024103
8	21	0.00036192
8	22	0.0088534
8	23	0.070767
8	24	0.014237
8	25	0.0074144
8	26	0.0020473
8	27	0.0014387
8	28	0.0044559
8	29	0.017838
8	30	0.0035249
8	31	0.0079895
8	32	0.018017
8	33	0.019931
8	34	0.019782
8	35	0.0009851
8	36	0.0050845
8	37	0.0022363
8	38	4.9758e-05
8	39	0.00010365
8	40	0.013643
8	41	0.012945
8	42	0.00078369
8	43	0.00080366
8	44	7.7338e-05
8	45	8.2459e-05
8	46	0.0028762
8	47	0.051823
8	48	0.029639
8	49	0.007595
8	50	0.0021658
8	51	0.0069113
8	52	0.73189
8	53	0.0071614
8	54	0.041721
8	55	0.015304
8	56	0.019788
8	57	0.013999
8	58	0.072695
8	59	0.016754
8	60	0.023127
8	61	0.0049874
8	62	0.018299
8	63	0.043383
8	64	0.019948
8	65	0.00045761
8	66	0.00020754
8	67	0.00022882
8	68	0.00022148
9	1	4.7894e-05
9	2	4.5042e-05
9	3	5.2488e-05
9	4	0.0032963
9	5	0.012045
9	6	0.003886
9	7	0.0088044
9	8	0.0010322
9	9	1
9	10	0.016913
9	11	0.21963
9	12	0.018935
9	13	0.0022764
9	14	0.011013
9	15	0.011734
9	16	1.3623e-05
9	17	0.00013081
9	18	0.0059599
9	19	0.014499
9	20	0.00035166
9	21	0.00036192
9	22	0.0089066
9	23	0.031884
9	24	0.014237
9	25	0.0050967
9	26	0.00096097
9	27	0.00026264
9	28	0.0085401
9	29	0.003753
9	30	0.01277
9	31	0.013247
9	32	0.0006668
9	33	0.019931
9	34	0.0017296
9	35	0.00030731
9	36	0.00046501
9	37	0.0015649
9	38	6.1108e-05
9	39	5.6617e-05
9	40	0
9	41	0.0016134
9	42	0.00078369
9	43	0.001485
9	44	5.2521e-05
9	45	4.3297e-05
9	46	0.00026344
9	47	0.0076328
9	48	0.0012923
9	49	0.0023713
9	50	0.014245
9	51	0.0069113
9	52	0.010394
9	53	0.0039618
9	54	0.010683
9	55	0.010507
9	56	0.0030131
9	57	0.00030992
9	58	0.013947
9	59	0.0046902
9	60	0.0042702
9	61	0.0049874
9	62	0.030304
9	63	0.0017196
9	64	0.019948
9	65	0.0022046
9	66	0.0019252
9	67	0.00022882
9	68	0.00022148
10	1	4.5918e-05
10	2	4.5042e-05
10	3	8.8037e-05
10	4	0.00062402
10	5	0.012045
10	6	0.00011236
10	7	0.0014715
10	8	0.023414
10	9	0.019251
10	10	0.9092
10	11	0.15192
10	12	0.018935
10	13	0.0028674
10	14	0.01188
10	15	0.011734
10	16	0.00012303
10	17	0.00013081
10	18	0.012449
10	19	0.0063724
10	20	0.00035166
10	21	2.7104e-05
10	22	0.0088534
10	23	0.051364
10	24	0.014237
10	25	0.0050967
10	26	0.0013113
10	27	0.00026264
10	28	0.010941
10	29	0.0043069
10	30	0.0035249
10	31	0.013035
10	32	0.0090265
10	33	0.019931
10	34	0.0033576
10	35	0.00030731
10	36	0.011399
10	37	0.003959
10	38	0.00010306
10	39	0.00010365
10	40	0.0041935
10	41	0.0016134
10	42	4.5341e-05
10	43	0.00080366
10	44	0.00013574
10	45	0.00014051
10	46	0.0010688
10	47	0.03503
10	48	0.0076691
10	49	0.007595
10	50	0.0021658
10	51	0.01475
10	52	0.007014
10	53	0.0064901
10	54	0.018438
10	55	0.015304
10	56	0.0099022
10	57	0.0019586
10	58	0.013947
10	59	0.013577
10	60	0.005332
10	61	0.0084354
10	62	0.018299
10	63	0.011271
10	64	0.019948
10	65	0.0094621
10	66	0.00017185
10	67	0.00022882
10	68	0.00022148
11	1	1.7537e-05
11	2	2.8551e-05
11	3	0.00070411
11	4	0.0081918
11	5	0.0032866
11	6	0.00072325
11	7	0.0035784
11	8	0.0028179
11	9	0.21922
11	10	0.13722
11	11	1
11	12	0.54986
11	13	0.0086929
11	14	0.00014811
11	15	0.011734
11	16	9.5495e-05
11	17	0.00010527
11	18	0.00075671
11	19	0.0041747
11	20	0.00035166
11	21	0.00036192
11	22	0.027656
11	23	0.019236
11	24	0.014237
11	25	0.0013263
11	26	0.0032919
11	27	0.00026264
11	28	0.0044559
11	29	0.0044983
11	30	0.0040929
11	31	0.0079895
11	32	0.018017
11	33	0.019931
11	34	0.0057009
11	35	0.00017246
11	36	0.0044462
11	37	0.0015649
11	38	1.0249e-05
11	39	1.2057e-05
11	40	0.013643
11	41	0.0011423
11	42	5.1845e-05
11	43	0.00076271
11	44	0.00011799
11	45	0.00011061
11	46	0
11	47	0.0076328
11	48	0.0041041
11	49	0.0037283
11	50	0.0021658
11	51	0.0069113
11	52	0.00089788
11	53	0.0071614
11	54	0.00081638
11	55	0.0053901
11	56	0.0052463
11	57	0.013999
11	58	0.013947
11	59	0.0054946
11	60	0.005332
11	61	0.0044242
11	62	0.017278
11	63	0.019349
11	64	0.019948
11	65	0.0016022
11	66	0.0015915
11	67	0.0089847
11	68	0.00028886
12	1	1.0654e-05
12	2	1.5372e-05
12	3	8.8037e-05
12	4	0.00062402
12	5	0.012045
12	6	0.00034848
12	7	0.0007274
12	8	0.0035887
12	9	0.019251
12	10	0.016913
12	11	0.55024
12	12	1
12	13	0.11629
12	14	0.029791
12	15	0.03163
12	16	0.00012303
12	17	0.00013081
12	18	0.0059599
12	19	0.0036078
12	20	0.00013229
12	21	8.8378e-05
12	22	0.0088534
12	23	0.0067871
12	24	0.0070337
12	25	0.0050967
12	26	0.00099432
12	27	4.8837e-05
12	28	0.0044559
12	29	0.003753
12	30	9.4673e-05
12	31	0
12	32	0.018017
12	33	0.019931
12	34	0.002233
12	35	0.0001057
12	36	0.0044462
12	37	0.0015649
12	38	0.00010306
12	39	0.00010365
12	40	0.013643
12	41	0.0016134
12	42	0.00078369
12	43	0.00080366
12	44	3.1413e-05
12	45	2.2589e-05
12	46	0.0002043
12	47	0.0076328
12	48	0.0076691
12	49	0.007595
12	50	0.0021658
12	51	0.0069113
12	52	0.00062791
12	53	0.0022299
12	54	0.00067258
12	55	0.00088633
12	56	0.019788
12	57	0.0031468
12	58	0.013947
12	59	0.016754
12	60	0.0054137
12	61	0.0049874
12	62	0.018299
12	63	0.0059925
12	64	0.019948
12	65	0.00016546
12	66	0.00017185
12	67	0.00022882
12	68	0.00022148
13	1	4.5918e-05
13	2	4.5042e-05
13	3	8.8037e-05
13	4	0.00062402
13	5	0.012756
13	6	0.00037899
13	7	0.0014715
13	8	0.0010322
13	9	0.0015847
13	10	0.0013782
13	11	0.0085208
13	12	0.11539
13	13	1
13	14	0.068854
13	15	0.0049943
13	16	2.8006e-06
13	17	4.109e-06
13	18	6.5145e-05
13	19	0.0063724
13	20	0.00035166
13	21	0.00036192
13	22	0.0088534
13	23	0.019236
13	24	0.014237
13	25	0.0028745
13	26	0.0031753
13	27	0.00026264
13	28	0.0035064
13	29	0.003753
13	30	0.0035249
13	31	0.010024
13	32	0.0095562
13	33	0
13	34	0.019456
13	35	0.00030731
13	36	0.00088952
13	37	0.00038787
13	38	3.8255e-05
13	39	4.0169e-05
13	40	0.0072233
13	41	0.00024708
13	42	0.00078369
13	43	0.00080366
13	44	1.287e-06
13	45	0
13	46	0.00026344
13	47	0.0076328
13	48	0.0076691
13	49	0.007595
13	50	0.0020766
13	51	0.0035154
13	52	0.0012455
13	53	0.0012347
13	54	0.006278
13	55	0.0090816
13	56	0
13	57	0.013999
13	58	0.0046005
13	59	0.0039002
13	60	0.005332
13	61	0.0049874
13	62	0.003552
13	63	0.0012525
13	64	0.019948
13	65	0.00016546
13	66	0.00017185
13	67	0.00022882
13	68	0.00022148
14	1	9.8638e-05
14	2	5.048e-05
14	3	8.8037e-05
14	4	0.00062402
14	5	0.012045
14	6	0.0046117
14	7	0.0014715
14	8	0.0010322
14	9	0.019337
14	10	0.018304
14	11	0.0017903
14	12	0.050255
14	13	0.11613
14	14	0.60077
14	15	0.98798
14	16	6.6654e-05
14	17	0.00011601
14	18	0.0059599
14	19	0.0063724
14	20	0.00035166
14	21	0.00036192
14	22	0.0079801
14	23	0.024795
14	24	0.014237
14	25	0.0028746
14	26	0.0014981
14	27	0.00026264
14	28	7.3805e-05
14	29	0.003753
14	30	0.0038401
14	31	0.003646
14	32	0.018017
14	33	0.0024466
14	34	0.019456
14	35	0.00042879
14	36	0.0044462
14	37	0.00092364
14	38	2.4698e-05
14	39	0.00010365
14	40	0.013643
14	41	0.0016134
14	42	0.0014281
14	43	0.001454
14	44	0.00011799
14	45	0.00011061
14	46	0.00026344
14	47	0.012592
14	48	0.0052213
14	49	0.007595
14	50	0.0023713
14	51	0.0069113
14	52	0.0010485
14	53	0.013308
14	54	0.010683
14	55	0.0056987
14	56	0.019788
14	57	0.013999
14	58	0.007751
14	59	0.016754
14	60	0.0024513
14	61	0.0049874
14	62	0.018299
14	63	0.0038181
14	64	0.0024878
14	65	0.00016546
14	66	0.00017185
14	67	0.00022882
14	68	0.00022148
15	1	4.5918e-05
15	2	4.5042e-05
15	3	0.00052604
15	4	0.0033887
15	5	0.012045
15	6	0.0025146
15	7	0.0023879
15	8	0.0035537
15	9	0.019251
15	10	0.016913
15	11	0.019761
15	12	0.052463
15	13	0.0085851
15	14	1
15	15	0.59392
15	16	0.011218
15	17	0.00013081
15	18	0.0059599
15	19	0.0063724
15	20	0.00016394
15	21	0.00036192
15	22	0.0088534
15	23	0.021973
15	24	0.028827
15	25	5.8104e-05
15	26	0.0050972
15	27	3.1035e-05
15	28	0.0044559
15	29	0.0096513
15	30	0.0035249
15	31	0.0079895
15	32	0.018017
15	33	0.0089787
15	34	0.019456
15	35	0.00030731
15	36	0.0024702
15	37	0.0015649
15	38	0.00010306
15	39	3.0256e-05
15	40	0.013643
15	41	0.0054493
15	42	0.00078369
15	43	0.00080366
15	44	0.00011799
15	45	0.00011061
15	46	6.0002e-05
15	47	0.0076328
15	48	0.002518
15	49	0.0051229
15	50	0.0021658
15	51	0.00058886
15	52	0.00096121
15	53	0.0071614
15	54	0.010837
15	55	0.015304
15	56	0.019788
15	57	0.0076495
15	58	0.013947
15	59	0.016754
15	60	0.005332
15	61	0.0049874
15	62	0.01638
15	63	0.00062182
15	64	0.00019493
15	65	3.3774e-05
15	66	2.2246e-05
15	67	4.8228e-05
15	68	5.6977e-05
16	1	4.5918e-05
16	2	4.5042e-05
16	3	0.00072479
16	4	0.0023544
16	5	0.013877
16	6	0.0019611
16	7	0.0013879
16	8	0.0010322
16	9	0.0028346
16	10	0.016913
16	11	0.015631
16	12	0.018935
16	13	0.0019025
16	14	0.0058736
16	15	1
16	16	0.0066589
16	17	1
16	18	0.048562
16	19	0.0063724
16	20	0.00035166
16	21	0.00066611
16	22	0.029956
16	23	0.019236
16	24	0.013416
16	25	0.0050967
16	26	0.0050972
16	27	0.0022189
16	28	0.0044559
16	29	0.003753
16	30	0.0035249
16	31	0.0079895
16	32	0.0051422
16	33	0.0031066
16	34	0.019456
16	35	0.00080516
16	36	0.0044462
16	37	0.0015649
16	38	0.00010306
16	39	0.00033811
16	40	0.0049192
16	41	0.0016134
16	42	0.00078369
16	43	0.00080366
16	44	6.0704e-05
16	45	0.00018029
16	46	0.0013117
16	47	0.0076328
16	48	0.0076691
16	49	0.0026144
16	50	0.0021658
16	51	0.0069113
16	52	0.003301
16	53	0.0071614
16	54	0.010683
16	55	0.019009
16	56	0.019788
16	57	0.013999
16	58	0.013947
16	59	0.0066189
16	60	0.005332
16	61	0
16	62	0.0023576
16	63	0.0019656
16	64	0.002668
16	65	0.00016546
16	66	0.0002304
16	67	0.00014202
16	68	0.00022148
17	1	0.0017495
17	2	0.001
17	3	8.8037e-05
17	4	0.00062402
17	5	0.015509
17	6	0.00054276
17	7	0.0029549
17	8	0.0010322
17	9	0.019251
17	10	0.016913
17	11	0.015931
17	12	0.018935
17	13	0.00093208
17	14	0.0096252
17	15	0.011734
17	16	1
17	17	0.0066666
17	18	0.76588
17	19	0.0063724
17	20	0.00091035
17	21	9.2109e-05
17	22	0.0084946
17	23	0.018697
17	24	0.0072041
17	25	0.0050967
17	26	0.0050972
17	27	0.00026264
17	28	0.00049137
17	29	0.00051537
17	30	0.0035249
17	31	0.0015595
17	32	0.0057856
17	33	0.0017485
17	34	0.019456
17	35	0.00030731
17	36	0.00012992
17	37	0.0015649
17	38	0.00034093
17	39	0.00010365
17	40	0.0040119
17	41	0.0004105
17	42	0.00078369
17	43	0.00080366
17	44	0.0002182
17	45	7.6388e-05
17	46	0.00026344
17	47	0.0076328
17	48	0.0076691
17	49	0.0031165
17	50	0
17	51	0.0069113
17	52	0.0042209
17	53	0.0071614
17	54	0.0026827
17	55	0.009016
17	56	0.019788
17	57	0.013999
17	58	0.013947
17	59	0.0041324
17	60	3.096e-05
17	61	0.0049874
17	62	0.018299
17	63	0.0024793
17	64	0.0028025
17	65	0.00019012
17	66	0.00017185
17	67	0.00022882
17	68	0.00011136
18	1	4.5918e-05
18	2	4.5042e-05
18	3	0.0010901
18	4	0.015811
18	5	0.0010489
18	6	0.0035931
18	7	0.0014715
18	8	0.011098
18	9	0.019251
18	10	0.034766
18	11	0.0040333
18	12	0.018935
18	13	0.0021163
18	14	0.010961
18	15	0.011734
18	16	0.00098162
18	17	0.015446
18	18	0.33026
18	19	1
18	20	0.002802
18	21	0.0023784
18	22	0.025462
18	23	0.019236
18	24	0.014237
18	25	0.0083949
18	26	0.0050972
18	27	0.00026264
18	28	0.0050332
18	29	0.003753
18	30	0.0035249
18	31	0.0054231
18	32	0.018017
18	33	0.019931
18	34	0.0062442
18	35	0.00030731
18	36	0.0006385
18	37	0.0015649
18	38	0.00010306
18	39	0.00010365
18	40	0.013643
18	41	0.0016134
18	42	0.0013496
18	43	0.0012553
18	44	0.00011799
18	45	0.00011061
18	46	0.00026344
18	47	0.012835
18	48	0.012423
18	49	0.007595
18	50	0.0021658
18	51	0.0077733
18	52	0.007014
18	53	0.0053061
18	54	0.017592
18	55	0.015304
18	56	0.019788
18	57	0.0042169
18	58	0.001172
18	59	0.016754
18	60	0.0042523
18	61	0.00038468
18	62	0.018299
18	63	0.0033739
18	64	0.011438
18	65	0.00016546
18	66	0.00017185
18	67	3.3457e-05
18	68	8.3195e-05
19	1	7.3963e-05
19	2	7.9167e-05
19	3	8.8037e-05
19	4	0.00062402
19	5	0.012045
19	6	0.0025146
19	7	0.0063509
19	8	0.0010322
19	9	0.043838
19	10	0.016913
19	11	0.013115
19	12	0.010568
19	13	0.019931
19	14	0.010961
19	15	0.011734
19	16	0.00012303
19	17	0.00013081
19	18	1
19	19	0.33054
19	20	0.036943
19	21	0.00036192
19	22	0.0088534
19	23	0.019236
19	24	0.0016676
19	25	0.0050967
19	26	0.0075587
19	27	2.5292e-06
19	28	0.0044559
19	29	0.003753
19	30	0.00091168
19	31	0.0079895
19	32	0.0060218
19	33	0.019931
19	34	0.0098955
19	35	0.00036867
19	36	0.0044462
19	37	0.0015649
19	38	6.1486e-05
19	39	5.4357e-05
19	40	0.013643
19	41	0.0053108
19	42	0.00078369
19	43	0.00080366
19	44	0.00011799
19	45	0.00011061
19	46	0.00064099
19	47	0.0076328
19	48	0.0076691
19	49	0.012554
19	50	0.0041704
19	51	0.0069113
19	52	0.013858
19	53	0.0025346
19	54	0.010683
19	55	0.015304
19	56	0.024044
19	57	0.013999
19	58	0.013947
19	59	0.016754
19	60	0.005332
19	61	0.0049874
19	62	0.013212
19	63	0.019349
19	64	0.0037328
19	65	0.00016546
19	66	0.00017185
19	67	7.183e-06
19	68	0.00022148
20	1	4.5918e-05
20	2	4.5042e-05
20	3	0.0027152
20	4	0.017801
20	5	0.012045
20	6	0.0025146
20	7	0.0014715
20	8	0.010554
20	9	0.019251
20	10	0.016913
20	11	0.019761
20	12	0.0071812
20	13	0.019931
20	14	0.010961
20	15	0.0057655
20	16	0.00012303
20	17	0.00033022
20	18	0.049358
20	19	0.65417
20	20	0.018663
20	21	1
20	22	0.0088534
20	23	0.82041
20	24	0.016722
20	25	0.0050967
20	26	0.0050972
20	27	0.00059051
20	28	0.0026263
20	29	0.003753
20	30	0.0069694
20	31	0.0079895
20	32	0.018017
20	33	0.0046469
20	34	0.00062453
20	35	0.00035308
20	36	0.0044462
20	37	0.0038594
20	38	0.00010306
20	39	0.00010365
20	40	0.017963
20	41	0.0016134
20	42	0.0032007
20	43	0.00080366
20	44	9.0063e-05
20	45	0.00011061
20	46	0.0010463
20	47	0.0029266
20	48	0.0076691
20	49	0.007595
20	50	0.0021658
20	51	0.0034988
20	52	0.007014
20	53	0.013871
20	54	0.010683
20	55	0.019366
20	56	0.0078905
20	57	0.0098805
20	58	0.013947
20	59	0.016754
20	60	0.0039278
20	61	5.9318e-05
20	62	0.018299
20	63	0.0039883
20	64	0.019948
20	65	0.00016546
20	66	0.00070444
20	67	0.00050294
20	68	0.00022148
21	1	0.0012218
21	2	0.0013172
21	3	0.00046898
21	4	0.0052219
21	5	0.012045
21	6	0.0025146
21	7	0.0079837
21	8	0.0010322
21	9	0.019251
21	10	0.00059764
21	11	0.019761
21	12	0.0042787
21	13	0.019931
21	14	0.010961
21	15	0.011734
21	16	0.0002316
21	17	3.45e-05
21	18	0.041673
21	19	0.0063724
21	20	1
21	21	0.018673
21	22	1
21	23	0.86914
21	24	0.014237
21	25	0.0050967
21	26	0.0050972
21	27	0.00026264
21	28	0.0044559
21	29	0.0043235
21	30	0.0015472
21	31	0.0079895
21	32	0.018017
21	33	0.00055926
21	34	0.0019794
21	35	0.00016818
21	36	0.0084395
21	37	0.0015649
21	38	2.8833e-05
21	39	0.00010365
21	40	0.0097163
21	41	0.0040024
21	42	0.00078369
21	43	0.0011285
21	44	0.00011799
21	45	0.00011681
21	46	0.00026344
21	47	0.0019194
21	48	0.0076691
21	49	0.00038876
21	50	0.0021658
21	51	0.0026852
21	52	0.00035031
21	53	0.0024765
21	54	0.010683
21	55	0.015304
21	56	0.012602
21	57	0.013999
21	58	0.0051316
21	59	0.016754
21	60	0.0045065
21	61	0.0049874
21	62	0.0015132
21	63	0.00073998
21	64	0.019948
21	65	0.00068894
21	66	0.00017185
21	67	0.00022882
21	68	0.00052297
22	1	4.5918e-05
22	2	4.5042e-05
22	3	8.8037e-05
22	4	0.00062402
22	5	0.030127
22	6	0.016986
22	7	0.0014715
22	8	0.0010322
22	9	0.019366
22	10	0.016913
22	11	0.0601
22	12	0.018935
22	13	0.019931
22	14	0.0098335
22	15	0.011734
22	16	0.00042491
22	17	0.00012567
22	18	0.017749
22	19	0.0063724
22	20	0.00035166
22	21	0.040085
22	22	0.46574
22	23	0.3616
22	24	0.014237
22	25	0.02167
22	26	0.012059
22	27	0.00022453
22	28	0.0044559
22	29	0.0005664
22	30	0.0016157
22	31	0.0079895
22	32	0.015679
22	33	0.00093946
22	34	0.019456
22	35	0.00030731
22	36	0.0044462
22	37	0.0015649
22	38	0.00013267
22	39	0.0001535
22	40	0.013643
22	41	0.0016134
22	42	0.0013541
22	43	0.00027481
22	44	0.00011799
22	45	0.00011061
22	46	0.00026344
22	47	0.00057905
22	48	0.0016069
22	49	0.007595
22	50	0.0060579
22	51	0.0069113
22	52	0.0063021
22	53	0.0071614
22	54	0.032953
22	55	0.015304
22	56	0.019788
22	57	0.013999
22	58	0.013947
22	59	0.01589
22	60	0.005332
22	61	0.0059023
22	62	0.011398
22	63	0.019349
22	64	0.019948
22	65	2.7323e-05
22	66	7.2291e-05
22	67	0.00022882
22	68	0.00022148
23	1	4.5918e-05
23	2	9.7075e-07
23	3	0.0018838
23	4	0.018291
23	5	0.014486
23	6	0.0025146
23	7	0.0014715
23	8	0.0054821
23	9	0.031899
23	10	0.046142
23	11	0.019761
23	12	0.0064819
23	13	0.019931
23	14	0.014304
23	15	0.013359
23	16	0.00012303
23	17	0.00012721
23	18	0.0059599
23	19	0.0063724
23	20	0.01531
23	21	0.01623
23	22	0.16835
23	23	1
23	24	0.61307
23	25	0.053763
23	26	0.017732
23	27	0.00026264
23	28	0.010804
23	29	0.003753
23	30	0.0035249
23	31	0.024153
23	32	0.0046502
23	33	0.0028745
23	34	0.019456
23	35	1.247e-05
23	36	0.003076
23	37	0.00092167
23	38	4.4036e-05
23	39	4.5489e-05
23	40	0.013643
23	41	0.00047416
23	42	0.00078369
23	43	0.00036157
23	44	8.8072e-06
23	45	1.2875e-05
23	46	0.00026344
23	47	0.0076328
23	48	0.0022835
23	49	0.007595
23	50	0.0021658
23	51	0.005118
23	52	0.0047056
23	53	0.0071614
23	54	0.010683
23	55	0.017864
23	56	0.019788
23	57	0.013999
23	58	0.015953
23	59	0.024713
23	60	0.005332
23	61	0.0001384
23	62	0
23	63	0.019349
23	64	0.019948
23	65	0.00016546
23	66	0.00017185
23	67	3.1153e-05
23	68	0.00022148
24	1	4.5918e-05
24	2	4.5042e-05
24	3	8.8037e-05
24	4	0.00062402
24	5	0.012045
24	6	0.0025146
24	7	0.0046654
24	8	0.0010322
24	9	0.019251
24	10	0.016913
24	11	0.019761
24	12	0.0090195
24	13	0.019931
24	14	0.010961
24	15	0.023652
24	16	0.0001155
24	17	6.6314e-05
24	18	0.0059599
24	19	0.00065542
24	20	0.00041551
24	21	0.00036192
24	22	0.0088534
24	23	0.8433
24	24	0.72694
24	25	0.35122
24	26	0.0050972
24	27	0.00026264
24	28	0.0044559
24	29	0.005382
24	30	0.014964
24	31	0.0079895
24	32	0.018017
24	33	0.019931
24	34	0.0075728
24	35	0.00030731
24	36	0.0044462
24	37	0.0015649
24	38	7.6765e-06
24	39	0.00010365
24	40	0.00015238
24	41	0
24	42	0.00078877
24	43	0.00026155
24	44	0.00011799
24	45	0.00011061
24	46	0.00026344
24	47	0
24	48	0.0076691
24	49	0.010439
24	50	0.010131
24	51	0.0069113
24	52	0.00309
24	53	0.0071614
24	54	0.010301
24	55	0.0095663
24	56	0.019788
24	57	0.010793
24	58	0.013947
24	59	0.016754
24	60	0.0055424
24	61	0.0022923
24	62	0.0056319
24	63	0.019349
24	64	0.016985
24	65	7.7492e-05
24	66	6.4297e-05
24	67	0.00022882
24	68	3.822e-05
25	1	9.6353e-05
25	2	9.3585e-05
25	3	0.00025994
25	4	0.0028457
25	5	0.019374
25	6	0.005462
25	7	0.0014715
25	8	0.0018166
25	9	0.019251
25	10	0.016913
25	11	0.004992
25	12	0.018935
25	13	0.011228
25	14	0.0057237
25	15	1.2209e-05
25	16	0.00012303
25	17	0.00013081
25	18	0.010234
25	19	0.0063724
25	20	0.00035166
25	21	0.00036192
25	22	0.039111
25	23	0.20997
25	24	1
25	25	0.25535
25	26	1
25	27	4.2039e-05
25	28	0.0044559
25	29	0.004056
25	30	0.0035249
25	31	0.0079895
25	32	0.0070346
25	33	0.019931
25	34	0.019456
25	35	0.00056414
25	36	0.012056
25	37	0.0015649
25	38	0.00010306
25	39	0.00010365
25	40	0.0057122
25	41	0.0027896
25	42	0.00078369
25	43	0.00080366
25	44	0.00013822
25	45	0.00013443
25	46	0.00026344
25	47	0.002157
25	48	0.0076691
25	49	0.007595
25	50	0.0021658
25	51	0.0019265
25	52	0.0068283
25	53	0.0071614
25	54	0.010683
25	55	0.017666
25	56	0.019788
25	57	0.013999
25	58	0.013366
25	59	0.015583
25	60	0.005332
25	61	0.0015106
25	62	0.018299
25	63	0.0052756
25	64	0.001425
25	65	0.00016546
25	66	0
25	67	0.00022882
25	68	0.00022148
26	1	4.5918e-05
26	2	4.5042e-05
26	3	0.00032325
26	4	0.0045761
26	5	0.012489
26	6	0.0025146
26	7	0.00061876
26	8	0
26	9	0.0030414
26	10	0.0034145
26	11	0.012689
26	12	0.0028503
26	13	0.012404
26	14	0.0024782
26	15	0.011734
26	16	0.00012303
26	17	0.00013081
26	18	0.0059599
26	19	0.009561
26	20	0.00035166
26	21	0.00036192
26	22	0.021564
26	23	0.068753
26	24	0.014237
26	25	1
26	26	0.25535
26	27	0.00026264
26	28	0.015905
26	29	0.003753
26	30	0.0035249
26	31	0.018335
26	32	0.018017
26	33	0.0020459
26	34	0.019456
26	35	0.00030731
26	36	0.0044462
26	37	0.00095439
26	38	0.00010306
26	39	0
26	40	0.013643
26	41	0.0016134
26	42	0.001269
26	43	0.0012657
26	44	0.00011799
26	45	0.00011061
26	46	0.00027082
26	47	0.0076328
26	48	0.0077745
26	49	0.007595
26	50	0.0021658
26	51	0.0010255
26	52	0.007014
26	53	0.019652
26	54	0
26	55	0.015304
26	56	0.012029
26	57	0.013624
26	58	0.013947
26	59	0.016754
26	60	0.0038768
26	61	0.0049874
26	62	0.018299
26	63	0.023283
26	64	0.019948
26	65	0.00016546
26	66	0.00017185
26	67	0.00022882
26	68	0.00022148
27	1	4.5918e-05
27	2	0.16128
27	3	0.0091463
27	4	0.012379
27	5	0.012045
27	6	0.0025146
27	7	0.0014715
27	8	0.0078631
27	9	0.019251
27	10	0.016913
27	11	0.019761
27	12	0.00455
27	13	0.019931
27	14	0.010961
27	15	0.002487
27	16	0.00099989
27	17	0.00013081
27	18	0.0059599
27	19	0.00058983
27	20	0.0007634
27	21	0.00036192
27	22	0.0076596
27	23	0.019236
27	24	0.014237
27	25	0.0013107
27	26	0.0050972
27	27	0.014844
27	28	1
27	29	0.011485
27	30	0.0035249
27	31	0.0015241
27	32	0.018017
27	33	0.019931
27	34	0.0047016
27	35	0.00030731
27	36	0.079765
27	37	0.0015649
27	38	0.00010306
27	39	0.0020347
27	40	0.0060629
27	41	0.0016134
27	42	0.00078369
27	43	0.0067429
27	44	0.00011799
27	45	0.0030021
27	46	0.00026344
27	47	0.013642
27	48	0.012349
27	49	0.007595
27	50	0.0021658
27	51	0.0069113
27	52	0.007014
27	53	0.00082796
27	54	0.010683
27	55	0.033871
27	56	0.019788
27	57	0.013999
27	58	0.013947
27	59	0.022077
27	60	0.005332
27	61	0.0073129
27	62	0.043907
27	63	0.019349
27	64	0.019948
27	65	0.0028589
27	66	0.00017185
27	67	0.0017493
27	68	0.00022148
28	1	5.0873e-05
28	2	3.4746e-05
28	3	0
28	4	0.00040674
28	5	0.012045
28	6	0.0025146
28	7	0.0022185
28	8	0.0010322
28	9	0.036238
28	10	0.041452
28	11	0.019761
28	12	0.018935
28	13	0.015984
28	14	0
28	15	0.011734
28	16	0.00012303
28	17	2.092e-05
28	18	0.0067538
28	19	0.0063724
28	20	0.00020958
28	21	0.00036192
28	22	0.0088534
28	23	0.04564
28	24	0.014237
28	25	0.0050967
28	26	0.017248
28	27	0.061824
28	28	0.24026
28	29	0.078131
28	30	0.12517
28	31	0.11552
28	32	0.018017
28	33	0.052614
28	34	0.019456
28	35	0.00030731
28	36	0.0044462
28	37	0.0015649
28	38	0.00016025
28	39	0.00013433
28	40	0.013643
28	41	0.0016134
28	42	0.0013656
28	43	0.00041604
28	44	7.621e-05
28	45	2.35e-05
28	46	0.0019561
28	47	0.0042967
28	48	0.0076691
28	49	0.007595
28	50	0.0073869
28	51	0.0069113
28	52	0.007014
28	53	0.024931
28	54	0.010683
28	55	0.015304
28	56	0.019788
28	57	0.010539
28	58	0.012516
28	59	0.016754
28	60	0.0096311
28	61	0.0049874
28	62	0.0027904
28	63	0.019349
28	64	0.013915
28	65	0.00016546
28	66	0.00017185
28	67	1.5764e-05
28	68	1.2845e-05
29	1	4.5918e-05
29	2	4.5042e-05
29	3	0.0002434
29	4	0.00062402
29	5	0.0085935
29	6	0.0025146
29	7	0.0055668
29	8	0.0071973
29	9	0.019251
29	10	0.019467
29	11	0.023536
29	12	0.018935
29	13	0.019931
29	14	0.010961
29	15	0.029481
29	16	0.00012303
29	17	2.1444e-05
29	18	0.0059599
29	19	0.0063724
29	20	0.00035166
29	21	0.00041591
29	22	0.0013289
29	23	0.019236
29	24	0.020237
29	25	0.0054885
29	26	0.0050972
29	27	0.00084528
29	28	0.095098
29	29	0.19725
29	30	1
29	31	0.042106
29	32	0.018017
29	33	0.00092113
29	34	0.0070534
29	35	0.001437
29	36	0.010684
29	37	0.0015649
29	38	7.3226e-05
29	39	8.561e-05
29	40	0.041313
29	41	0.0016134
29	42	0.0018671
29	43	0.00095707
29	44	0.00011799
29	45	0.00011061
29	46	0.00026344
29	47	0.021429
29	48	0.0076691
29	49	0.013502
29	50	0.0021658
29	51	0.015285
29	52	0.0086936
29	53	0.0071614
29	54	0.008212
29	55	0.022519
29	56	0.015659
29	57	0.013999
29	58	0.013947
29	59	0.0074066
29	60	0.005332
29	61	0.0067994
29	62	0.0064082
29	63	0.013915
29	64	0.019948
29	65	0.00030246
29	66	0.00037555
29	67	2.7658e-05
29	68	0.00022148
30	1	7.5276e-05
30	2	0.00011305
30	3	8.8037e-05
30	4	0.011857
30	5	0.045727
30	6	0.0078343
30	7	0.0014715
30	8	0.0010322
30	9	0.066101
30	10	0.016913
30	11	0.022638
30	12	0.0015465
30	13	0.019931
30	14	0.011921
30	15	0.011734
30	16	0.00012303
30	17	0.00013081
30	18	0.0059599
30	19	0.0019954
30	20	0.00067756
30	21	0.00017481
30	22	0.0043462
30	23	0.019236
30	24	0.056364
30	25	0.0050967
30	26	0.0050972
30	27	0.00026264
30	28	0.15267
30	29	1
30	30	0.19706
30	31	1
30	32	0.018017
30	33	0.0032832
30	34	0.0035697
30	35	0.00030731
30	36	0.0044462
30	37	0.00613
30	38	0.00010306
30	39	0.00010365
30	40	0.025196
30	41	0.010378
30	42	0.00078369
30	43	0.00080366
30	44	0.00011799
30	45	0.00011061
30	46	0.00026344
30	47	0.0076328
30	48	0.0092524
30	49	0.0039611
30	50	0.0021658
30	51	0.0047565
30	52	0.007014
30	53	0.0071614
30	54	0.010683
30	55	0.024771
30	56	0.015126
30	57	0.013999
30	58	0.0051034
30	59	0.018865
30	60	0.005332
30	61	0.0018981
30	62	0.018299
30	63	0.033709
30	64	0.019948
30	65	0.0001469
30	66	9.3116e-05
30	67	0.00022882
30	68	1.6131e-05
31	1	4.5918e-05
31	2	4.5042e-05
31	3	8.8037e-05
31	4	0.00062402
31	5	0.012045
31	6	0.0025146
31	7	0.0023026
31	8	0.0010322
31	9	0.031707
31	10	0.02779
31	11	0.019761
31	12	0
31	13	0.024747
31	14	0.0047722
31	15	0.011734
31	16	0.00012303
31	17	2.9286e-05
31	18	0.0039493
31	19	0.0063724
31	20	0.00035166
31	21	0.00036192
31	22	0.0088534
31	23	0.057532
31	24	0.014237
31	25	0.0050967
31	26	0.011351
31	27	3.4895e-05
31	28	0.065711
31	29	0.0197
31	30	0.46732
31	31	0.42195
31	32	1
31	33	0.034049
31	34	0.019456
31	35	0.00030731
31	36	0.0044462
31	37	0.0015649
31	38	3.8013e-05
31	39	1.6815e-05
31	40	0.013643
31	41	0.0016134
31	42	0.00078369
31	43	5.2581e-05
31	44	0.00022391
31	45	0.00021816
31	46	0.00026344
31	47	0.0076328
31	48	0.0093588
31	49	0.007595
31	50	0.0098623
31	51	0.0069113
31	52	0.007014
31	53	0.030598
31	54	0.010683
31	55	0.015304
31	56	0.019788
31	57	0.01468
31	58	0.002503
31	59	0.016754
31	60	0.0057052
31	61	0.0049874
31	62	0.0025189
31	63	0.019349
31	64	0.023413
31	65	0.00016546
31	66	0.00017185
31	67	5.3527e-05
31	68	4.3968e-05
32	1	7.9555e-07
32	2	9.1329e-07
32	3	1.1642e-05
32	4	0.00097787
32	5	0.0091465
32	6	0.0015505
32	7	0.0014715
32	8	0.0010322
32	9	0.00029276
32	10	0.0079755
32	11	0.019761
32	12	0.018935
32	13	0.010692
32	14	0.010961
32	15	0.011734
32	16	2.9274e-05
32	17	4.1739e-05
32	18	0.0059599
32	19	0.0020401
32	20	0.00035166
32	21	0.00036192
32	22	0.0076635
32	23	0.00463
32	24	0.014237
32	25	0.0020346
32	26	0.0050972
32	27	0.00026264
32	28	0.0044559
32	29	0.003753
32	30	0.0035249
32	31	0.4609
32	32	0.91555
32	33	0.46336
32	34	0.019456
32	35	9.7609e-05
32	36	0.0044462
32	37	0.00093953
32	38	0.00010306
32	39	0.00010365
32	40	0.013643
32	41	0.0016134
32	42	0.0011375
32	43	0.00065705
32	44	0.00011799
32	45	0.00011061
32	46	0.00019428
32	47	0.0045602
32	48	0.0076691
32	49	0.007595
32	50	0.0021658
32	51	0.0059933
32	52	0.0039808
32	53	0.0018281
32	54	0.010683
32	55	0.015304
32	56	0.019788
32	57	0
32	58	0.0013593
32	59	0.0023307
32	60	0.00060942
32	61	0.0049874
32	62	0.018299
32	63	0.019349
32	64	0.012407
32	65	0.00016546
32	66	0.00017185
32	67	4.9481e-05
32	68	3.1402e-05
33	1	1.07e-06
33	2	0
33	3	8.8037e-05
33	4	0
33	5	0.0076401
33	6	0.0025146
33	7	0.0014715
33	8	0.0010322
33	9	0.019251
33	10	0.016913
33	11	0.019761
33	12	0.018935
33	13	0
33	14	0.0004388
33	15	0.0052282
33	16	1.083e-05
33	17	9.5537e-06
33	18	0.0059599
33	19	0.0063724
33	20	6.6102e-05
33	21	0
33	22	0
33	23	0.0021678
33	24	0.014237
33	25	0.0050967
33	26	0.00053044
33	27	0.00026264
33	28	0.012319
33	29	0
33	30	0.00023745
33	31	0.013953
33	32	0.4241
33	33	1
33	34	0.59984
33	35	0.00030731
33	36	0.0044462
33	37	0.0015649
33	38	0.00010306
33	39	0.00010365
33	40	0.013643
33	41	0.0004124
33	42	0.00078369
33	43	0.00080366
33	44	3.9687e-05
33	45	4.0108e-05
33	46	0.00026344
33	47	0.0076328
33	48	0.0076691
33	49	0.007595
33	50	0.0021658
33	51	0.0029194
33	52	0.00043366
33	53	0.0039979
33	54	0.00045737
33	55	0.015304
33	56	0.005933
33	57	0.013999
33	58	0.013947
33	59	0.016754
33	60	0.0013784
33	61	0.0012689
33	62	0.0024092
33	63	0.019349
33	64	0.0029154
33	65	6.623e-05
33	66	5.8575e-05
33	67	2.4969e-05
33	68	2.356e-05
34	1	0
34	2	2.6093e-06
34	3	8.265e-05
34	4	0.00062402
34	5	0.012045
34	6	0
34	7	0.0012579
34	8	0.0010604
34	9	0.0015217
34	10	0.0022642
34	11	0.0060102
34	12	0.001703
34	13	0.019931
34	14	0.010961
34	15	0.011734
34	16	0.00012303
34	17	0.00013081
34	18	0.0015904
34	19	0.0032118
34	20	0
34	21	3.557e-05
34	22	0.0088534
34	23	0.019236
34	24	0.0055998
34	25	0.0050967
34	26	0.0050972
34	27	4.3233e-05
34	28	0.0044559
34	29	0.0013057
34	30	0.00038938
34	31	0.0079895
34	32	0.018017
34	33	0.60003
34	34	1
34	35	0.00018178
34	36	0.0010713
34	37	0.0015649
34	38	0.00010306
34	39	0.00010365
34	40	0.0035904
34	41	0.0016134
34	42	4.0179e-05
34	43	9.495e-05
34	44	0.00011799
34	45	0.00011061
34	46	0.00019779
34	47	0.0076328
34	48	0.0076691
34	49	0.0010162
34	50	0.0021658
34	51	0.0069113
34	52	0.007014
34	53	0.0071614
34	54	0.010683
34	55	0.0032314
34	56	0.019788
34	57	0.0040163
34	58	0.0011037
34	59	0.0041663
34	60	0.005332
34	61	0.0049874
34	62	0.018299
34	63	0.011634
34	64	0.019948
34	65	0.00016546
34	66	0.00017185
34	67	0.00022882
34	68	0.00022148
35	1	4.5918e-05
35	2	0.15585
35	3	8.8037e-05
35	4	0.00062402
35	5	0.012045
35	6	0.02078
35	7	0.0014715
35	8	0.0048366
35	9	0.019251
35	10	0.016913
35	11	0.011
35	12	0.0058265
35	13	0.019931
35	14	0.01571
35	15	0.011734
35	16	0.00033868
35	17	0.00013081
35	18	0.0059599
35	19	0.0076908
35	20	0.00040721
35	21	0.00019309
35	22	0.0088534
35	23	7.2122e-05
35	24	0.014237
35	25	0.0093562
35	26	0.0050972
35	27	0.00026264
35	28	0.0044559
35	29	0.01824
35	30	0.0035249
35	31	0.0079895
35	32	0.0055434
35	33	0.019931
35	34	0.011298
35	35	0.015396
35	36	0.21739
35	37	0.0083293
35	38	0.00010306
35	39	0.0020565
35	40	0.0063725
35	41	0.0016134
35	42	0.004889
35	43	0.00080366
35	44	0.00011799
35	45	0.0023005
35	46	0.00026344
35	47	0.0076328
35	48	0.0031275
35	49	0.017062
35	50	0.0060989
35	51	0.0069113
35	52	0.007014
35	53	0
35	54	0.010683
35	55	0.043633
35	56	0.0062874
35	57	0.013999
35	58	0.025054
35	59	0.0068367
35	60	0.005332
35	61	0.024506
35	62	0.027769
35	63	0.019349
35	64	0.019948
35	65	0.00016546
35	66	0.0017209
35	67	0.002743
35	68	0.00022148
36	1	0.00024654
36	2	0.00047344
36	3	0.0024714
36	4	0.0054289
36	5	0.0045715
36	6	0.003096
36	7	0.0014715
36	8	0.0012512
36	9	0.0034325
36	10	0.042046
36	11	0.019761
36	12	0.018935
36	13	0.0058085
36	14	0.010961
36	15	0.0070732
36	16	0.00012303
36	17	1.6515e-05
36	18	0.00095706
36	19	0.0063724
36	20	0.00035166
36	21	0.00065817
36	22	0.0088534
36	23	0.013792
36	24	0.014237
36	25	0.012812
36	26	0.0050972
36	27	0.0047121
36	28	0.0044559
36	29	0.0086428
36	30	0.0035249
36	31	0.0079895
36	32	0.018017
36	33	0.019931
36	34	0.0060487
36	35	0.013325
36	36	0.25127
36	37	0.32734
36	38	0.00010306
36	39	0.00010365
36	40	0.013643
36	41	0.0016134
36	42	0.010046
36	43	0.0049572
36	44	0.00011799
36	45	0.00011061
36	46	0.0051133
36	47	0.029234
36	48	0.0076691
36	49	0.0055202
36	50	0.0021658
36	51	0.0067404
36	52	0.015681
36	53	0.0071614
36	54	0.010683
36	55	0.025452
36	56	0.019788
36	57	0.026559
36	58	0.013947
36	59	0.0056841
36	60	0.005332
36	61	0.0057396
36	62	0.018299
36	63	0.0016839
36	64	0.019948
36	65	0.00016546
36	66	0.00017185
36	67	0.00022882
36	68	8.9126e-05
37	1	4.5918e-05
37	2	4.5042e-05
37	3	8.8037e-05
37	4	0.00062402
37	5	0.00045206
37	6	0.0025146
37	7	0.0036958
37	8	0.0017361
37	9	0.019251
37	10	0.043361
37	11	0.019761
37	12	0.018935
37	13	0.0056483
37	14	0.0062779
37	15	0.011734
37	16	0.00012303
37	17	0.00013081
37	18	0.0059599
37	19	0.0063724
37	20	0.00087182
37	21	0.00036192
37	22	0.0088534
37	23	0.011425
37	24	0.014237
37	25	0.0050967
37	26	0.0032055
37	27	0.00026264
37	28	0.0044559
37	29	0.003753
37	30	0.014463
37	31	0.0079895
37	32	0.011067
37	33	0.019931
37	34	0.019456
37	35	0.001571
37	36	1
37	37	0.082335
37	38	0.063811
37	39	0.0017103
37	40	0.013643
37	41	0.010725
37	42	0.00078369
37	43	0.00080366
37	44	0.0002762
37	45	0.00029498
37	46	7.4276e-05
37	47	0.0076328
37	48	0.0047585
37	49	0.007595
37	50	0.00067114
37	51	0.0069113
37	52	0.007014
37	53	0.0071614
37	54	0.040229
37	55	0.015304
37	56	0.0016594
37	57	0.013999
37	58	0.018067
37	59	0.00027901
37	60	0.0014127
37	61	0.0049874
37	62	0.018299
37	63	0.00084215
37	64	0.0016175
37	65	0.00016546
37	66	0.00017185
37	67	1.7767e-05
37	68	1.1099e-05
38	1	0.0061156
38	2	0.0055908
38	3	8.8037e-05
38	4	0.00032839
38	5	0.012045
38	6	0.0012839
38	7	0.0014715
38	8	0.00015621
38	9	0.011268
38	10	0.016913
38	11	0.0021075
38	12	0.018935
38	13	0.0076066
38	14	0.0019925
38	15	0.011734
38	16	0.00012303
38	17	0.00043246
38	18	0.0059599
38	19	0.0037572
38	20	0.00035166
38	21	9.8192e-05
38	22	0.011478
38	23	0.0080033
38	24	0.001046
38	25	0.0050967
38	26	0.0050972
38	27	0.00026264
38	28	0.0070724
38	29	0.0026328
38	30	0.0035249
38	31	0.0027646
38	32	0.018017
38	33	0.019931
38	34	0.019456
38	35	0.00030731
38	36	0.0044462
38	37	1
38	38	0.0052568
38	39	1
38	40	0.013643
38	41	0.0016134
38	42	0.00078369
38	43	0.0013369
38	44	0.0012948
38	45	0.00011061
38	46	0.00026344
38	47	0.0076328
38	48	0.0076691
38	49	0.007595
38	50	0.0021658
38	51	0.00030165
38	52	0.007014
38	53	0.0084975
38	54	0.010683
38	55	0.0084314
38	56	0.019788
38	57	0.0042069
38	58	0
38	59	0.016754
38	60	0.005332
38	61	0.0049874
38	62	0.018299
38	63	0.0011795
38	64	0.0028391
38	65	0.00016546
38	66	0.00050867
38	67	0.00072586
38	68	0.00022148
39	1	4.5918e-05
39	2	4.5042e-05
39	3	0.0049725
39	4	0.002724
39	5	0.012045
39	6	0.00035716
39	7	0.00082052
39	8	0.0010322
39	9	0.010302
39	10	0.016913
39	11	0.0023405
39	12	0.018935
39	13	0.0078596
39	14	0.010961
39	15	0.0034437
39	16	0.00042036
39	17	0.00013081
39	18	0.0059599
39	19	0.0032722
39	20	0.00035166
39	21	0.00036192
39	22	0.013273
39	23	0.0081688
39	24	0.014237
39	25	0.0050967
39	26	6.4446e-05
39	27	0.0057262
39	28	0.0058599
39	29	0.0030759
39	30	0.0035249
39	31	0.0010151
39	32	0.018017
39	33	0.019931
39	34	0.019456
39	35	0.0060249
39	36	0.0044462
39	37	0.026745
39	38	1
39	39	0.0052574
39	40	0.31846
39	41	0.0016134
39	42	0.0028324
39	43	0.00080366
39	44	0.00011799
39	45	0.0012967
39	46	0.00026344
39	47	0.0032926
39	48	0.00050919
39	49	0.007595
39	50	0.0021658
39	51	0.0069113
39	52	0.0013674
39	53	0.0094578
39	54	0.010683
39	55	0.014228
39	56	0.019788
39	57	0.0045676
39	58	0.013947
39	59	0.016754
39	60	0.005332
39	61	0.0049874
39	62	0.0068798
39	63	0.019349
39	64	0.0030296
39	65	0.00047137
39	66	0.00017185
39	67	0.00022882
39	68	0.00069923
40	1	4.4277e-05
40	2	7.0281e-05
40	3	8.3402e-05
40	4	0.00062402
40	5	0.012045
40	6	0.0025146
40	7	0.0014715
40	8	0.0010322
40	9	6.5808e-05
40	10	0.0048237
40	11	0.019761
40	12	0.018935
40	13	0.01091
40	14	0.010961
40	15	0.011734
40	16	4.1274e-05
40	17	4.055e-05
40	18	0.0059599
40	19	0.0063724
40	20	0.0004651
40	21	0.00025884
40	22	0.0088534
40	23	0.019236
40	24	0.0004505
40	25	0.002251
40	26	0.0050972
40	27	0.00010416
40	28	0.0044559
40	29	0.01143
40	30	0.006731
40	31	0.0079895
40	32	0.018017
40	33	0.019931
40	34	0.0053222
40	35	0.00015001
40	36	0.0044462
40	37	0.0015649
40	38	0.00010306
40	39	0.0023563
40	40	0.71104
40	41	0.12488
40	42	0.00078369
40	43	0.00080366
40	44	0.00011799
40	45	0.00011061
40	46	7.0151e-05
40	47	0.0076328
40	48	0.0046282
40	49	0.00079273
40	50	0.005954
40	51	0.0073098
40	52	0.012518
40	53	0.0074638
40	54	0.0030433
40	55	0.015304
40	56	0.00080602
40	57	0.0033571
40	58	0.013947
40	59	0.016754
40	60	0.0013896
40	61	0.003136
40	62	0.00032536
40	63	0.019349
40	64	0.0048754
40	65	9.4267e-05
40	66	4.0335e-05
40	67	9.7336e-05
40	68	6.3407e-05
41	1	4.5918e-05
41	2	4.5042e-05
41	3	8.8037e-05
41	4	0.00062402
41	5	0.012045
41	6	0.0070214
41	7	0.0014715
41	8	0.012044
41	9	0.019251
41	10	0.016913
41	11	0.014462
41	12	0.018935
41	13	0.0045665
41	14	0.010961
41	15	0.037357
41	16	0.00012303
41	17	4.0601e-05
41	18	0.0059599
41	19	0.020125
41	20	0.00035166
41	21	0.00086386
41	22	0.0088534
41	23	0.0064164
41	24	0.0010434
41	25	0.0084739
41	26	0.0050972
41	27	0.00026264
41	28	0.0044559
41	29	0.003753
41	30	0.022988
41	31	0.0079895
41	32	0.018017
41	33	0.0064256
41	34	0.019456
41	35	0.00030731
41	36	0.0044462
41	37	0.010009
41	38	0.00010306
41	39	0.00010365
41	40	1
41	41	0.088767
41	42	0.45857
41	43	0.0063293
41	44	0.00011799
41	45	0.00011061
41	46	0.0023811
41	47	0.072494
41	48	0.0076691
41	49	0.0097463
41	50	0.0021658
41	51	0.012377
41	52	0.007014
41	53	0.021197
41	54	0.010683
41	55	0.041153
41	56	0.019788
41	57	0.038717
41	58	0.013947
41	59	0.016754
41	60	0.044426
41	61	0.0049874
41	62	0.018299
41	63	0.0014796
41	64	0.0032914
41	65	0.00016546
41	66	0.00045911
41	67	0.00022882
41	68	7.8504e-05
42	1	4.5918e-05
42	2	4.5042e-05
42	3	8.8037e-05
42	4	0.0022749
42	5	0.013413
42	6	0.0025146
42	7	0.012349
42	8	0.0010322
42	9	0.019251
42	10	0.00042754
42	11	0.0018093
42	12	0.018935
42	13	0.019931
42	14	0.020472
42	15	0.011734
42	16	0.00012303
42	17	0.00013081
42	18	0.010552
42	19	0.0063724
42	20	0.0014591
42	21	0.00036192
42	22	0.015375
42	23	0.019236
42	24	0.014328
42	25	0.0050967
42	26	0.0081362
42	27	0.00026264
42	28	0.0078897
42	29	0.0089987
42	30	0.0035249
42	31	0.0079895
42	32	0.025962
42	33	0.019931
42	34	0.0012125
42	35	0.0018574
42	36	0.061655
42	37	0.0015649
42	38	0.00010306
42	39	0.00036786
42	40	0.013643
42	41	1
42	42	0.040746
42	43	1
42	44	0.0052764
42	45	0.0031652
42	46	0.0025125
42	47	0.0076328
42	48	0.011209
42	49	0.0011755
42	50	0.003097
42	51	0.0069113
42	52	0.007014
42	53	0.0071614
42	54	0.043612
42	55	0.015304
42	56	0.019384
42	57	0.013999
42	58	0.019401
42	59	0.057239
42	60	0.005332
42	61	0.0049874
42	62	0.088807
42	63	0.019349
42	64	0.00072868
42	65	0.00016546
42	66	7.2251e-05
42	67	0.0012513
42	68	0.00022148
43	1	0.0015647
43	2	0.00088735
43	3	0.0009383
43	4	0.00046574
43	5	0.0098228
43	6	0.0046265
43	7	0.0030922
43	8	0.0010322
43	9	0.035972
43	10	0.016913
43	11	0.018756
43	12	0.018935
43	13	0.019931
43	14	0.020559
43	15	0.011734
43	16	0.00012303
43	17	0.00013081
43	18	0.0096251
43	19	0.0063724
43	20	0.00035166
43	21	0.00051076
43	22	0.0028071
43	23	0.0083863
43	24	0.0045686
43	25	0.0050967
43	26	0.0079904
43	27	0.0024298
43	28	0.0021687
43	29	0.0044958
43	30	0.0035249
43	31	0.00020922
43	32	0.014724
43	33	0.019931
43	34	0.0020661
43	35	0.00030731
43	36	0.030101
43	37	0.0015649
43	38	0.00017184
43	39	0.00010365
43	40	0.013643
43	41	0.013664
43	42	1
43	43	0.040766
43	44	0.0046432
43	45	0.0046797
43	46	0.00026344
43	47	0.0076328
43	48	0.012443
43	49	0
43	50	0.0033849
43	51	0.0069113
43	52	0.015483
43	53	0.0071614
43	54	0.01177
43	55	0.0081064
43	56	0.0079548
43	57	0.013999
43	58	0.013947
43	59	0.055712
43	60	0.005332
43	61	0.029893
43	62	0.018299
43	63	0.0051655
43	64	0.00023855
43	65	0.00047465
43	66	0.00017185
43	67	0.00022882
43	68	0.0011571
44	1	0.0058633
44	2	0.0069187
44	3	8.8037e-05
44	4	0.00048647
44	5	0.013037
44	6	2.4436e-05
44	7	0.0014715
44	8	0.00045886
44	9	0.0085589
44	10	0.019551
44	11	0.019761
44	12	0.0047903
44	13	0.00088365
44	14	0.010961
44	15	0.011734
44	16	6.0678e-05
44	17	0.00023988
44	18	0.0059599
44	19	0.0063724
44	20	0.00026651
44	21	0.00036192
44	22	0.0088534
44	23	0.0014037
44	24	0.014237
44	25	0.0059398
44	26	0.0050972
44	27	0.00026264
44	28	0.0028154
44	29	0.003753
44	30	0.0035249
44	31	0.015292
44	32	0.018017
44	33	0.007151
44	34	0.019456
44	35	0.00030731
44	36	0.0044462
44	37	0.0036931
44	38	0.0011131
44	39	0.00010365
44	40	0.013643
44	41	0.0016134
44	42	0.035114
44	43	0.030919
44	44	0.0061228
44	45	1
44	46	0.00031373
44	47	0.011644
44	48	0.0076691
44	49	0.007595
44	50	0.0021658
44	51	0.0027439
44	52	0.007014
44	53	0.011685
44	54	0.010683
44	55	0.015304
44	56	0.019788
44	57	0.0072183
44	58	0.013947
44	59	0.016754
44	60	0.0099682
44	61	0.0049874
44	62	0.018299
44	63	0.0054069
44	64	0.019948
44	65	0.00016546
44	66	0.00025711
44	67	0.0014924
44	68	0.00022148
45	1	4.5918e-05
45	2	4.5042e-05
45	3	0.0059408
45	4	0.0020833
45	5	0.014109
45	6	0.0025146
45	7	0.0014715
45	8	0.00063513
45	9	0.0082573
45	10	0.021357
45	11	0.019761
45	12	0.0045539
45	13	0.0018777
45	14	0.010961
45	15	0.011734
45	16	0.00019887
45	17	9.3558e-05
45	18	0.0059599
45	19	0.0063724
45	20	0.00035166
45	21	0.00038084
45	22	0.0088534
45	23	0.003273
45	24	0.014237
45	25	0.0060894
45	26	0.0050972
45	27	0.007284
45	28	0.0010352
45	29	0.003753
45	30	0.0035249
45	31	0.015404
45	32	0.018017
45	33	0.0084239
45	34	0.019456
45	35	0.0058099
45	36	0.0044462
45	37	0.0040449
45	38	0.00010306
45	39	0.0011216
45	40	0.013643
45	41	0.0016134
45	42	0.021112
45	43	0.03121
45	44	1
45	45	0.0061155
45	46	0.00029375
45	47	0.020275
45	48	0.00097237
45	49	0.007595
45	50	0.00076996
45	51	0.001811
45	52	0.007014
45	53	0.011597
45	54	0.010683
45	55	0.015304
45	56	0.019788
45	57	0.010371
45	58	0.013947
45	59	0.016754
45	60	0.010861
45	61	0.0049874
45	62	0.018299
45	63	0.0070555
45	64	0.019948
45	65	0.00017573
45	66	0.00017185
45	67	0.00022882
45	68	0.0013881
46	1	4.5918e-05
46	2	4.5042e-05
46	3	0.36488
46	4	0.00062402
46	5	0.012045
46	6	0.029003
46	7	0.0014715
46	8	0.017965
46	9	0.019251
46	10	0.071901
46	11	0
46	12	0.014495
46	13	0.019931
46	14	0.010961
46	15	0.0026708
46	16	0.00064729
46	17	0.00013081
46	18	0.0059599
46	19	0.015738
46	20	0.0014487
46	21	0.00036192
46	22	0.0088534
46	23	0.019236
46	24	0.014237
46	25	0.0050967
46	26	0.0052385
46	27	0.00026264
46	28	0.034999
46	29	0.003753
46	30	0.0035249
46	31	0.0079895
46	32	0.013267
46	33	0.019931
46	34	0.01453
46	35	0.00030731
46	36	0.09605
46	37	0.00039578
46	38	0.00010306
46	39	0.00010365
46	40	0.0033275
46	41	0.015737
46	42	0.0076614
46	43	0.00080366
46	44	0.0001411
46	45	0.00012454
46	46	0.013331
46	47	1
46	48	0.0076691
46	49	0.017684
46	50	0.024383
46	51	0.0069113
46	52	0.007014
46	53	0.024613
46	54	0.010683
46	55	0.097468
46	56	0.011365
46	57	0.013999
46	58	0.045658
46	59	0.016754
46	60	0.005332
46	61	0.0054527
46	62	0.10896
46	63	0.019349
46	64	0.019948
46	65	0.0033636
46	66	0.00017185
46	67	0.00022882
46	68	0.0028625
47	1	4.5918e-05
47	2	4.5042e-05
47	3	0.0014028
47	4	0.008132
47	5	0.0076597
47	6	0.0025146
47	7	0.0014715
47	8	0.010827
47	9	0.019251
47	10	0.080893
47	11	0.019761
47	12	0.018935
47	13	0.019931
47	14	0.018617
47	15	0.011734
47	16	0.00012303
47	17	0.00013081
47	18	0.010375
47	19	0.0063724
47	20	0.00012613
47	21	8.8129e-05
47	22	0.00041907
47	23	0.019236
47	24	0
47	25	0.0015104
47	26	0.0050972
47	27	0.00049194
47	28	0.0023971
47	29	0.010739
47	30	0.0035249
47	31	0.0079895
47	32	0.0108
47	33	0.019931
47	34	0.019456
47	35	0.00030731
47	36	0.0184
47	37	0.0015649
47	38	0.00010306
47	39	4.5106e-05
47	40	0.013643
47	41	0.016408
47	42	0.00078369
47	43	0.00080366
47	44	0.00018102
47	45	0.00030929
47	46	0.034203
47	47	0.38973
47	48	0.45966
47	49	0.007595
47	50	0.0012268
47	51	0.0017786
47	52	0.007014
47	53	0.001636
47	54	0.019858
47	55	0.015304
47	56	0.00078507
47	57	0.013999
47	58	0.0045614
47	59	0.0046019
47	60	0.0042407
47	61	0.0017026
47	62	0.018299
47	63	0
47	64	0.0064267
47	65	0.00016546
47	66	0.00017185
47	67	5.0343e-05
47	68	6.0274e-05
48	1	4.5918e-05
48	2	4.5042e-05
48	3	8.8037e-05
48	4	0.00062402
48	5	0.020876
48	6	0.0002212
48	7	0.00051122
48	8	0.0059561
48	9	0.0027012
48	10	0.016913
48	11	0.010513
48	12	0.018935
48	13	0.019931
48	14	0.0071403
48	15	0.0037979
48	16	0.00012303
48	17	0.00013081
48	18	0.01004
48	19	0.0063724
48	20	0.00035166
48	21	0.00036192
48	22	0.0015237
48	23	0.0052582
48	24	0.014237
48	25	0.0050967
48	26	0.005167
48	27	0.00044322
48	28	0.0044559
48	29	0.003753
48	30	0.0043358
48	31	0.0098404
48	32	0.018017
48	33	0.019931
48	34	0.019456
48	35	0.00012596
48	36	0.0044462
48	37	0.00094282
48	38	0.00010306
48	39	5.9953e-06
48	40	0.0080304
48	41	0.0016134
48	42	0.001158
48	43	0.0013085
48	44	0.00011799
48	45	4.1949e-06
48	46	0.00026344
48	47	0.46467
48	48	0.38555
48	49	1
48	50	0.0021658
48	51	0.0015141
48	52	0.007014
48	53	0.0071614
48	54	0.010683
48	55	0.0030821
48	56	0.019788
48	57	0.0034988
48	58	0.013947
48	59	0.0045632
48	60	0.005332
48	61	0.0049874
48	62	0.017793
48	63	0.0018705
48	64	0.00017502
48	65	0
48	66	0.00017185
48	67	0
48	68	0.00022148
49	1	0.00017821
49	2	0.00012132
49	3	0.00010901
49	4	0.0027959
49	5	0.012045
49	6	0.0040225
49	7	0.0029347
49	8	0.0010322
49	9	0.005695
49	10	0.016913
49	11	0.009731
49	12	0.018935
49	13	0.019931
49	14	0.010961
49	15	0.0079257
49	16	3.6889e-05
49	17	5.3354e-05
49	18	0.0059599
49	19	0.010626
49	20	0.00035166
49	21	1.2762e-05
49	22	0.0088534
49	23	0.019236
49	24	0.0196
49	25	0.0050967
49	26	0.0050972
49	27	0.00026264
49	28	0.0044559
49	29	0.0067775
49	30	0.0016639
49	31	0.0079895
49	32	0.018017
49	33	0.019931
49	34	0.002386
49	35	0.00068532
49	36	0.0030911
49	37	0.0015649
49	38	0.00010306
49	39	0.00010365
49	40	0.0010897
49	41	0.0021095
49	42	0.00010486
49	43	5.3285e-07
49	44	0.00011799
49	45	0.00011061
49	46	0.00061231
49	47	0.0076328
49	48	1
49	49	0.38551
49	50	0.005156
49	51	0.0069113
49	52	0.0087922
49	53	0.0071614
49	54	0.010683
49	55	0.015304
49	56	0.0045071
49	57	0.0049951
49	58	0.0004488
49	59	0.016754
49	60	0.0019054
49	61	0.0014008
49	62	0.018299
49	63	0.0051293
49	64	0.019948
49	65	0.00016546
49	66	9.8952e-05
49	67	0.00022882
49	68	0.00022148
50	1	4.5918e-05
50	2	0.00012931
50	3	0.0017663
50	4	0.012894
50	5	0.012045
50	6	0.046668
50	7	0.75763
50	8	0.0010322
50	9	0.1253
50	10	0.016913
50	11	0.019761
50	12	0.018935
50	13	0.019148
50	14	0.012046
50	15	0.011734
50	16	0.00012303
50	17	4.0957e-06
50	18	0.0059599
50	19	0.012189
50	20	0.00035166
50	21	0.00036192
50	22	0.024772
50	23	0.019236
50	24	0.065051
50	25	0.0050967
50	26	0.0050972
50	27	0.00026264
50	28	0.015477
50	29	0.003753
50	30	0.0035249
50	31	0.03651
50	32	0.018017
50	33	0.019931
50	34	0.019456
50	35	0.00083856
50	36	0.0044462
50	37	0.00048428
50	38	0.00010306
50	39	0.00010365
50	40	0.037292
50	41	0.0016134
50	42	0.0011168
50	43	0.0012398
50	44	0.00011799
50	45	3.5582e-05
50	46	0.0028624
50	47	0.0044211
50	48	0.0076691
50	49	0.017711
50	50	0.11388
50	51	1
50	52	0.095787
50	53	0.0014032
50	54	0.010683
50	55	0.015304
50	56	0.013686
50	57	0.018957
50	58	0.013947
50	59	0.033066
50	60	0.0035725
50	61	0.0049874
50	62	0.0095709
50	63	0.019349
50	64	0.013954
50	65	0.00011274
50	66	0.00014866
50	67	0.00013873
50	68	2.5033e-05
51	1	3.3945e-05
51	2	4.5042e-05
51	3	8.8037e-05
51	4	0.00062402
51	5	0.012475
51	6	0.0025146
51	7	0.0014715
51	8	0.0010322
51	9	0.019251
51	10	0.037243
51	11	0.019761
51	12	0.018935
51	13	0.010257
51	14	0.010961
51	15	0.0010349
51	16	0.00012303
51	17	0.00013081
51	18	0.0067725
51	19	0.0063724
51	20	0.00017003
51	21	0.00013699
51	22	0.0088534
51	23	0.014124
51	24	0.014237
51	25	0.0014707
51	26	0.00081577
51	27	0.00026264
51	28	0.0044559
51	29	0.0084626
51	30	0.0023127
51	31	0.0079895
51	32	0.015622
51	33	0.0085587
51	34	0.019456
51	35	0.00030731
51	36	0.0043236
51	37	0.0015649
51	38	4.0472e-06
51	39	0.00010365
51	40	0.01445
51	41	0.0029979
51	42	0.00078369
51	43	0.00080366
51	44	4.5249e-05
51	45	2.1589e-05
51	46	0.00026344
51	47	0.001932
51	48	0.0017408
51	49	0.007595
51	50	0.32464
51	51	0.35094
51	52	0.007014
51	53	0.0080048
51	54	0.0011806
51	55	0.015304
51	56	0.0027044
51	57	0.0052671
51	58	0.0054067
51	59	0.016754
51	60	1.0996e-05
51	61	0.0018344
51	62	0.0058973
51	63	0.019349
51	64	0.019948
51	65	0.00016546
51	66	0.00017185
51	67	8.1746e-05
51	68	0.00011451
52	1	8.5607e-05
52	2	8.6787e-05
52	3	0.00055444
52	4	0.00062402
52	5	0.012045
52	6	0.0085115
52	7	0.065601
52	8	0.1756
52	9	0.028677
52	10	0.016913
52	11	0.0027132
52	12	0.0011199
52	13	0.0038551
52	14	0.00095613
52	15	0.001714
52	16	5.4023e-05
52	17	7.8899e-05
52	18	0.0059599
52	19	0.012681
52	20	0.00035166
52	21	1.4969e-05
52	22	0.0079286
52	23	0.012798
52	24	0.0062847
52	25	0.0049645
52	26	0.0050972
52	27	0.00026264
52	28	0.0044559
52	29	0.0046771
52	30	0.0035249
52	31	0.0079895
52	32	0.010276
52	33	0.0015927
52	34	0.019456
52	35	0.00030731
52	36	0.010529
52	37	0.0015649
52	38	0.00010306
52	39	2.0897e-05
52	40	0.024558
52	41	0.0016134
52	42	0.00078369
52	43	0.0017659
52	44	0.00011799
52	45	0.00011061
52	46	0.00026344
52	47	0.0076328
52	48	0.0076691
52	49	0.0095058
52	50	0.030365
52	51	0.0069113
52	52	0.3587
52	53	1
52	54	0.010683
52	55	0.015304
52	56	0.02865
52	57	0.009297
52	58	0.013947
52	59	0.016754
52	60	0.005332
52	61	0.0075375
52	62	0.04162
52	63	0.019349
52	64	0.0031916
52	65	0.00026463
52	66	0.00020133
52	67	3.9546e-06
52	68	2.3391e-05
53	1	4.5918e-05
53	2	4.5042e-05
53	3	0.00023977
53	4	0.012501
53	5	0.0058518
53	6	0.01135
53	7	0.0014715
53	8	0.0010322
53	9	0.010327
53	10	0.01521
53	11	0.019761
53	12	0.0051757
53	13	0.0034117
53	14	0.02127
53	15	0.011734
53	16	0.00012303
53	17	0.00013081
53	18	0.0042488
53	19	0.0021069
53	20	0.00070104
53	21	0.00011796
53	22	0.0088534
53	23	0.019236
53	24	0.014237
53	25	0.0050967
53	26	0.013986
53	27	0
53	28	0.016372
53	29	0.003753
53	30	0.0035249
53	31	0.03558
53	32	0.0044035
53	33	0.011113
53	34	0.019456
53	35	0
53	36	0.0044462
53	37	0.0015649
53	38	0.00012265
53	39	0.0001373
53	40	0.014242
53	41	0.0050922
53	42	0.00078369
53	43	0.00080366
53	44	0.00019524
53	45	0.00018636
53	46	0.000912
53	47	0.0016285
53	48	0.0076691
53	49	0.007595
53	50	0.00033641
53	51	0.0077365
53	52	1
53	53	0.35879
53	54	1
53	55	0.015304
53	56	0.052664
53	57	0.013999
53	58	0.013947
53	59	0.0006575
53	60	0.005332
53	61	0.0049874
53	62	0.0099133
53	63	0.0080586
53	64	0.00021653
53	65	0.00016546
53	66	0.00017185
53	67	6.1531e-05
53	68	3.2261e-05
54	1	8.9168e-05
54	2	4.5042e-05
54	3	8.8037e-05
54	4	0.00062402
54	5	0.0094826
54	6	0.0025146
54	7	0.0014715
54	8	0.0060443
54	9	0.019251
54	10	0.030107
54	11	0.0013206
54	12	0.0002103
54	13	0.0117
54	14	0.010961
54	15	0.011905
54	16	0.00012303
54	17	3.1114e-05
54	18	0.010232
54	19	0.0063724
54	20	0.00035166
54	21	0.00036192
54	22	0.028253
54	23	0.019236
54	24	0.013718
54	25	0.0050967
54	26	0
54	27	0.00026264
54	28	0.0044559
54	29	0.0028415
54	30	0.0035249
54	31	0.0079895
54	32	0.018017
54	33	0.00082319
54	34	0.019456
54	35	0.00030731
54	36	0.0044462
54	37	0.0061151
54	38	0.00010306
54	39	0.00010365
54	40	0.0034845
54	41	0.0016134
54	42	0.0032927
54	43	0.00088652
54	44	0.00011799
54	45	0.00011061
54	46	0.00026344
54	47	0.014317
54	48	0.0076691
54	49	0.007595
54	50	0.0021658
54	51	0.00067836
54	52	0.007014
54	53	0.67043
54	54	0.53517
54	55	1
54	56	0.092686
54	57	0.0012267
54	58	0.013947
54	59	0.016754
54	60	0.0070624
54	61	0.005083
54	62	0.018299
54	63	0.012929
54	64	0.00078881
54	65	0.00016546
54	66	0.00017185
54	67	0.00022882
54	68	3.5572e-05
55	1	4.5918e-05
55	2	2.7132e-05
55	3	8.8037e-05
55	4	0.00062402
55	5	0.023507
55	6	0.0026427
55	7	0.0014715
55	8	0.0010322
55	9	0.012995
55	10	0.016913
55	11	0.0068359
55	12	0.00012267
55	13	0.01182
55	14	0.0034261
55	15	0.011734
55	16	0.00015523
55	17	7.6148e-05
55	18	0.0059599
55	19	0.0063724
55	20	0.00045059
55	21	0.00036192
55	22	0.0088534
55	23	0.022575
55	24	0.0087981
55	25	0.0058829
55	26	0.0050972
55	27	0.0006227
55	28	0.0044559
55	29	0.0056097
55	30	0.0059618
55	31	0.0079895
55	32	0.018017
55	33	0.019931
55	34	0.0037117
55	35	0.00087581
55	36	0.0077774
55	37	0.0015649
55	38	5.5955e-05
55	39	9.6272e-05
55	40	0.013643
55	41	0.0046096
55	42	0.00078369
55	43	0.00042112
55	44	0.00011799
55	45	0.00011061
55	46	0.0016915
55	47	0.0076328
55	48	0.0015267
55	49	0.007595
55	50	0.0021658
55	51	0.0069113
55	52	0.007014
55	53	0.0071614
55	54	0.69756
55	55	0.7672
55	56	0.20124
55	57	0.013999
55	58	0.013947
55	59	0.016754
55	60	0.005332
55	61	0.0049874
55	62	0.025288
55	63	2.1837e-05
55	64	0
55	65	0.00016546
55	66	0.00017185
55	67	2.6778e-05
55	68	0.00022148
56	1	2.1936e-05
56	2	1.6225e-05
56	3	0.00034925
56	4	0.0015897
56	5	0.012045
56	6	0.0025146
56	7	0.0014715
56	8	0.0010322
56	9	0.0024672
56	10	0.0079142
56	11	0.0052184
56	12	0.018935
56	13	0.00014559
56	14	0.010961
56	15	0.011734
56	16	0.00012303
56	17	0.00013081
56	18	0.0059599
56	19	0.0077798
56	20	0.0001294
56	21	0.00022767
56	22	0.0088534
56	23	0.019236
56	24	0.014237
56	25	0.0050967
56	26	0.0031163
56	27	0.00026264
56	28	0.0044559
56	29	0.0029379
56	30	0.0026044
56	31	0.0079895
56	32	0.018017
56	33	0.0060778
56	34	0.019456
56	35	9.9482e-05
56	36	0.0044462
56	37	7.1116e-05
56	38	0.00010306
56	39	0.00010365
56	40	0.00013732
56	41	0.0016134
56	42	0.00076722
56	43	0.00032123
56	44	0.00011799
56	45	0.00011061
56	46	0.00015114
56	47	0.00022511
56	48	0.0076691
56	49	0.0017035
56	50	0.0014704
56	51	0.00091533
56	52	0.010193
56	53	0.018955
56	54	0.049688
56	55	0.15449
56	56	1
56	57	0.31914
56	58	0.11012
56	59	0.069681
56	60	0.005332
56	61	0.0049874
56	62	0.018299
56	63	0.019349
56	64	0.0080519
56	65	0.00016546
56	66	0.00017185
56	67	0.00022882
56	68	0.00022148
57	1	1.3114e-05
57	2	1.2491e-05
57	3	8.8037e-05
57	4	0.00062402
57	5	0.022502
57	6	0.0023645
57	7	0.0014715
57	8	0.0010322
57	9	0
57	10	0.0015078
57	11	0.019761
57	12	0.0036682
57	13	0.019931
57	14	0.010961
57	15	0.0064334
57	16	0.00012303
57	17	0.00013081
57	18	0.001411
57	19	0.0063724
57	20	0.00024352
57	21	0.00036192
57	22	0.0088534
57	23	0.019236
57	24	0.01096
57	25	0.0050967
57	26	0.0049627
57	27	0.00026264
57	28	0.0032862
57	29	0.003753
57	30	0.0035249
57	31	0.0083939
57	32	0
57	33	0.019931
57	34	0.0054197
57	35	0.00030731
57	36	0.0088919
57	37	0.0015649
57	38	3.0698e-05
57	39	3.3947e-05
57	40	0.0030005
57	41	0.0047026
57	42	0.00078369
57	43	0.00080366
57	44	5.9603e-05
57	45	7.9375e-05
57	46	0.00026344
57	47	0.0076328
57	48	0.0019795
57	49	0.0027158
57	50	0.00296
57	51	0.0026037
57	52	0.0046429
57	53	0.0071614
57	54	0.0010771
57	55	0.015304
57	56	0.44868
57	57	0.71137
57	58	1
57	59	0.016754
57	60	0.005332
57	61	0.0074038
57	62	0.024564
57	63	0.019349
57	64	0.015205
57	65	3.2836e-05
57	66	0.00017185
57	67	4.9473e-05
57	68	5.4386e-05
58	1	4.5918e-05
58	2	4.5042e-05
58	3	0.00098025
58	4	0.0050647
58	5	0.012045
58	6	0.0025146
58	7	0.0020118
58	8	0.0081666
58	9	0.019251
58	10	0.016913
58	11	0.019761
58	12	0.018935
58	13	0.0067969
58	14	0.0057213
58	15	0.011734
58	16	0.00012303
58	17	0.00013081
58	18	1.965e-05
58	19	0.0063724
58	20	0.00035166
58	21	0.00013048
58	22	0.0088534
58	23	0.022058
58	24	0.014237
58	25	0.0048885
58	26	0.0050972
58	27	0.00026264
58	28	0.0039721
58	29	0.003753
58	30	0.0010709
58	31	0.001197
58	32	0.0018176
58	33	0.019931
58	34	0.0013989
58	35	0.00054762
58	36	0.0044462
58	37	0.0020421
58	38	0
58	39	0.00010365
58	40	0.013643
58	41	0.0016134
58	42	0.0010962
58	43	0.00080366
58	44	0.00011799
58	45	0.00011061
58	46	0.00085765
58	47	0.0024908
58	48	0.0076691
58	49	0.00028085
58	50	0.0021658
58	51	0.0026986
58	52	0.007014
58	53	0.0071614
58	54	0.010683
58	55	0.015304
58	56	0.15497
58	57	1
58	58	0.71135
58	59	1
58	60	0.024303
58	61	0.0022149
58	62	0.018299
58	63	0.00078897
58	64	0.014248
58	65	1.2887e-05
58	66	0.00013241
58	67	5.0208e-05
58	68	1.3123e-05
59	1	4.5918e-05
59	2	1.7229e-05
59	3	8.8037e-05
59	4	0.00062402
59	5	0.012045
59	6	0.0056798
59	7	0.0028696
59	8	0.0010322
59	9	0.0053789
59	10	0.01359
59	11	0.0068199
59	12	0.018935
59	13	0.0051602
59	14	0.010961
59	15	0.011734
59	16	4.5359e-05
59	17	3.4084e-05
59	18	0.0059599
59	19	0.0063724
59	20	0.00035166
59	21	0.00036192
59	22	0.0083905
59	23	0.028387
59	24	0.014237
59	25	0.0047529
59	26	0.0050972
59	27	0.00035364
59	28	0.0044559
59	29	0.0016324
59	30	0.0040039
59	31	0.0079895
59	32	0.0028385
59	33	0.019931
59	34	0.0049838
59	35	0.00013185
59	36	0.0012425
59	37	4.7184e-06
59	38	0.00010306
59	39	0.00010365
59	40	0.013643
59	41	0.0016134
59	42	0.0026806
59	43	0.002629
59	44	0.00011799
59	45	0.00011061
59	46	0.00026344
59	47	0.0021885
59	48	0.0022678
59	49	0.007595
59	50	0.0043022
59	51	0.0069113
59	52	0.007014
59	53	0.00052513
59	54	0.010683
59	55	0.015304
59	56	0.080614
59	57	0.013999
59	58	0.81793
59	59	0.86966
59	60	0.21332
59	61	0.0049874
59	62	0.018299
59	63	0.034722
59	64	0.0057382
59	65	0.00016546
59	66	0.00017185
59	67	0.00022882
59	68	0
60	1	4.5918e-05
60	2	4.5042e-05
60	3	0.00013709
60	4	0.0076786
60	5	0
60	6	0.0025146
60	7	0.0014715
60	8	0.0067223
60	9	0.01532
60	10	0.016913
60	11	0.019761
60	12	0.019238
60	13	0.019931
60	14	0.0045462
60	15	0.011734
60	16	0.00012303
60	17	0
60	18	0.004638
60	19	0.0063724
60	20	0.00025459
60	21	0.00030486
60	22	0.0088534
60	23	0.019236
60	24	0.014803
60	25	0.0050967
60	26	0.0037223
60	27	0.00026264
60	28	0.0082834
60	29	0.003753
60	30	0.0035249
60	31	0.0085729
60	32	0.002014
60	33	0.0053017
60	34	0.019456
60	35	0.00030731
60	36	0.0044462
60	37	0.00036978
60	38	0.00010306
60	39	0.00010365
60	40	0.0032624
60	41	0.014477
60	42	0.00078369
60	43	0.00080366
60	44	0.0002231
60	45	0.00023596
60	46	0.00026344
60	47	0.0060585
60	48	0.0076691
60	49	0.002706
60	50	0.0014237
60	51	0
60	52	0.007014
60	53	0.0071614
60	54	0.014109
60	55	0.015304
60	56	0.019788
60	57	0.013999
60	58	0.063899
60	59	0.6865
60	60	0.2702
60	61	1
60	62	0.55338
60	63	0.020321
60	64	0.019948
60	65	0.00016546
60	66	2.9306e-05
60	67	6.2833e-05
60	68	7.2206e-05
61	1	4.5918e-05
61	2	4.5042e-05
61	3	8.8037e-05
61	4	0.00062402
61	5	0.0047302
61	6	0.0025146
61	7	0.0082573
61	8	0.0010322
61	9	0.019251
61	10	0.028525
61	11	0.017677
61	12	0.018935
61	13	0.019931
61	14	0.010961
61	15	0.011734
61	16	0
61	17	0.00013081
61	18	0.00032627
61	19	0.0063724
61	20	1.1081e-05
61	21	0.00036192
61	22	0.010431
61	23	0.0012871
61	24	0.0069874
61	25	0.0018128
61	26	0.0050972
61	27	0.00039061
61	28	0.0044559
61	29	0.0050762
61	30	0.0012683
61	31	0.0079895
61	32	0.018017
61	33	0.0061761
61	34	0.019456
61	35	0.0014189
61	36	0.0051469
61	37	0.0015649
61	38	0.00010306
61	39	0.00010365
61	40	0.0087694
61	41	0.0016134
61	42	0.00078369
61	43	0.00456
61	44	0.00011799
61	45	0.00011061
61	46	0.00028638
61	47	0.0028956
61	48	0.0076691
61	49	0.0024794
61	50	0.0021658
61	51	0.0028173
61	52	0.010399
61	53	0.0071614
61	54	0.010872
61	55	0.015304
61	56	0.019788
61	57	0.020359
61	58	0.0066488
61	59	0.016754
61	60	1
61	61	0.26995
61	62	1
61	63	0.24737
61	64	0.019948
61	65	7.322e-05
61	66	0.00017185
61	67	0.00022882
61	68	0.00022148
62	1	0.00042058
62	2	0.00058854
62	3	0.00023938
62	4	0.00062402
62	5	0.012045
62	6	0.011052
62	7	0.0014715
62	8	0.0010322
62	9	0.031871
62	10	0.016913
62	11	0.018688
62	12	0.018935
62	13	0.0044396
62	14	0.010961
62	15	0.010537
62	16	1.1353e-05
62	17	0.00013081
62	18	0.0059599
62	19	0.0046048
62	20	0.00035166
62	21	3.2483e-05
62	22	0.0054739
62	23	0
62	24	0.0045604
62	25	0.0050967
62	26	0.0050972
62	27	0.00066286
62	28	0.00053624
62	29	0.001287
62	30	0.0035249
62	31	0.00098798
62	32	0.018017
62	33	0.0032391
62	34	0.019456
62	35	0.00046046
62	36	0.0044462
62	37	0.0015649
62	38	0.00010306
62	39	4.0567e-05
62	40	0.00020747
62	41	0.0016134
62	42	0.0038038
62	43	0.00080366
62	44	0.00011799
62	45	0.00011061
62	46	0.0015333
62	47	0.0076328
62	48	0.0074641
62	49	0.007595
62	50	0.0011207
62	51	0.0023383
62	52	0.015805
62	53	0.004001
62	54	0.010683
62	55	0.020937
62	56	0.019788
62	57	0.018682
62	58	0.013947
62	59	0.016754
62	60	0.15724
62	61	0.28378
62	62	0.95128
62	63	0.44014
62	64	0.019948
62	65	0.00016546
62	66	4.0834e-05
62	67	0.00022882
62	68	0.00022148
63	1	4.5918e-05
63	2	4.5042e-05
63	3	0.00025156
63	4	0.0032747
63	5	0.012045
63	6	0.0025146
63	7	0.00077105
63	8	0.0031079
63	9	0.0016206
63	10	0.009563
63	11	0.019761
63	12	0.005573
63	13	0.0018454
63	14	0.00162
63	15	0.00061638
63	16	7.1724e-06
63	17	1.8376e-05
63	18	0.00067704
63	19	0.0063724
63	20	6.4844e-05
63	21	1.4459e-05
63	22	0.0088534
63	23	0.019236
63	24	0.014237
63	25	0.0015054
63	26	0.0061012
63	27	0.00026264
63	28	0.0044559
63	29	0.0026808
63	30	0.006359
63	31	0.0079895
63	32	0.018017
63	33	0.019931
63	34	0.011742
63	35	0.00030731
63	36	0
63	37	4.0662e-05
63	38	7.5754e-06
63	39	0.00010365
63	40	0.013643
63	41	2.5284e-05
63	42	0.00078369
63	43	0.00022569
63	44	3.2618e-05
63	45	3.5335e-05
63	46	0.00026344
63	47	9.3737e-05
63	48	0.00093407
63	49	0.0021153
63	50	0.0021658
63	51	0.0069113
63	52	0.007014
63	53	0.0031131
63	54	0.0072493
63	55	0.00048558
63	56	0.019788
63	57	0.013999
63	58	0.0007474
63	59	0.030125
63	60	0.0055945
63	61	0.066597
63	62	0.41863
63	63	1
63	64	0.45737
63	65	0.00016546
63	66	0.00017185
63	67	0.00022882
63	68	0.00022148
64	1	4.5918e-05
64	2	4.5042e-05
64	3	8.8037e-05
64	4	0.00062402
64	5	0.0030155
64	6	0.00048462
64	7	0.0014715
64	8	0.0010322
64	9	0.019251
64	10	0.016913
64	11	0.019761
64	12	0.018935
64	13	0.019931
64	14	0.00045304
64	15	0
64	16	7.7892e-06
64	17	1.6466e-05
64	18	0.003144
64	19	0.001009
64	20	0.00035166
64	21	0.00036192
64	22	0.0088534
64	23	0.019236
64	24	0.012082
64	25	0.00036695
64	26	0.0050972
64	27	0.00026264
64	28	0.0030045
64	29	0.003753
64	30	0.0035249
64	31	0.009453
64	32	0.011111
64	33	0.0028979
64	34	0.019456
64	35	0.00030731
64	36	0.0044462
64	37	5.4239e-05
64	38	1.3093e-05
64	39	1.4678e-05
64	40	0.0029171
64	41	0.00013214
64	42	0
64	43	0
64	44	0.00011799
64	45	0.00011061
64	46	0.00026344
64	47	0.0023611
64	48	4.515e-05
64	49	0.007595
64	50	0.0014825
64	51	0.0069113
64	52	0.0010011
64	53	8.2029e-05
64	54	0.00042961
64	55	0
64	56	0.00789
64	57	0.010624
64	58	0.0098906
64	59	0.0043881
64	60	0.005332
64	61	0.0049874
64	62	0.018299
64	63	0.45704
64	64	1
64	65	9.031e-05
64	66	0.00010148
64	67	0.00022882
64	68	0.00022148
65	1	4.5918e-05
65	2	6.6673e-05
65	3	8.8037e-05
65	4	0.0087026
65	5	0.0057183
65	6	0.0025146
65	7	0
65	8	0.0039646
65	9	0.25627
65	10	1
65	11	0.18666
65	12	0.018935
65	13	0.019931
65	14	0.010961
65	15	0.0026486
65	16	0.00012303
65	17	0.00014991
65	18	0.0059599
65	19	0.0063724
65	20	0.00035166
65	21	0.0014979
65	22	0.001374
65	23	0.019236
65	24	0.0068071
65	25	0.0050967
65	26	0.0050972
65	27	0.0049171
65	28	0.0044559
65	29	0.0068948
65	30	0.0030994
65	31	0.0079895
65	32	0.018017
65	33	0.0084058
65	34	0.019456
65	35	0.00030731
65	36	0.0044462
65	37	0.0015649
65	38	0.00010306
65	39	0.00029049
65	40	0.007759
65	41	0.0016134
65	42	0.00078369
65	43	0.002268
65	44	0.00011799
65	45	0.00011792
65	46	0.0052164
65	47	0.0076328
65	48	0.00025941
65	49	0.007595
65	50	0.0014679
65	51	0.0069113
65	52	0.011147
65	53	0.0071614
65	54	0.010683
65	55	0.015304
65	56	0.019788
65	57	0.0030383
65	58	0.0013365
65	59	0.016754
65	60	0.005332
65	61	0.0020912
65	62	0.018299
65	63	0.019349
65	64	0.01122
65	65	0.0086034
65	66	1
65	67	0.00022882
65	68	0.0010223
66	1	0.001527
66	2	4.5042e-05
66	3	0.0033838
66	4	0.001028
66	5	0.005967
66	6	0.0010066
66	7	0.0027417
66	8	0.0013904
66	9	0.22305
66	10	0.016913
66	11	0.18468
66	12	0.018935
66	13	0.019931
66	14	0.010961
66	15	0.0014119
66	16	0.00016838
66	17	0.00013081
66	18	0.0059599
66	19	0.0063724
66	20	0.0015074
66	21	0.00036192
66	22	0.0034626
66	23	0.019236
66	24	0.0051525
66	25	0
66	26	0.0050972
66	27	0.00026264
66	28	0.0044559
66	29	0.0084242
66	30	0.001719
66	31	0.0079895
66	32	0.018017
66	33	0.006774
66	34	0.019456
66	35	0.0030775
66	36	0.0044462
66	37	0.0015649
66	38	0.00030879
66	39	0.00010365
66	40	0.0027729
66	41	0.0045805
66	42	0.00031198
66	43	0.00080366
66	44	0.00017866
66	45	0.00011061
66	46	0.00026344
66	47	0.0076328
66	48	0.0076691
66	49	0.0043301
66	50	0.0018588
66	51	0.0069113
66	52	0.0082427
66	53	0.0071614
66	54	0.010683
66	55	0.015304
66	56	0.019788
66	57	0.013999
66	58	0.010687
66	59	0.016754
66	60	0.00085749
66	61	0.0049874
66	62	0.0038126
66	63	0.019349
66	64	0.011775
66	65	1
66	66	0.0086097
66	67	0.0010666
66	68	0.00022148
67	1	4.5918e-05
67	2	4.5042e-05
67	3	0.0048186
67	4	0.00062402
67	5	0.0018016
67	6	0.0015134
67	7	0.0014715
67	8	0.0010322
67	9	0.019251
67	10	0.016913
67	11	0.78102
67	12	0.018935
67	13	0.019931
67	14	0.010961
67	15	0.002409
67	16	7.2711e-05
67	17	0.00013081
67	18	0.00034061
67	19	0
67	20	0.00079687
67	21	0.00036192
67	22	0.0088534
67	23	0.0020416
67	24	0.014237
67	25	0.0050967
67	26	0.0050972
67	27	0.0022291
67	28	0
67	29	0.00030079
67	30	0.0035249
67	31	0.0015536
67	32	0.0037405
67	33	0.0022109
67	34	0.019456
67	35	0.0036721
67	36	0.0044462
67	37	5.2987e-05
67	38	0.00033027
67	39	0.00010365
67	40	0.0055098
67	41	0.0016134
67	42	0.0044079
67	43	0.00080366
67	44	0.00079098
67	45	0.00011061
67	46	0.00026344
67	47	0.0015842
67	48	0
67	49	0.007595
67	50	0.0012732
67	51	0.0024236
67	52	0
67	53	0.0019441
67	54	0.010683
67	55	0.0018303
67	56	0.019788
67	57	0.0029058
67	58	0.0028983
67	59	0.016754
67	60	0.0014326
67	61	0.0049874
67	62	0.018299
67	63	0.019349
67	64	0.019948
67	65	0.00016546
67	66	0.00079881
67	67	0.011503
67	68	1
68	1	0.0016025
68	2	0.0037027
68	3	8.8037e-05
68	4	0.00054385
68	5	0.0022273
68	6	0.0025146
68	7	3.925e-05
68	8	0.0010322
68	9	0.019251
68	10	0.016913
68	11	0.025619
68	12	0.018935
68	13	0.019931
68	14	0.010961
68	15	0.0032398
68	16	0.00012303
68	17	6.6973e-05
68	18	0.0019824
68	19	0.0063724
68	20	0.00035166
68	21	0.00085157
68	22	0.0088534
68	23	0.019236
68	24	0.0026526
68	25	0.0050967
68	26	0.0050972
68	27	0.00026264
68	28	9.2468e-05
68	29	0.003753
68	30	0
68	31	0.0014721
68	32	0.0028856
68	33	0.0027265
68	34	0.019456
68	35	0.00030731
68	36	0.0015487
68	37	5.781e-05
68	38	0.00010306
68	39	0.00032203
68	40	0.0038651
68	41	0.00050818
68	42	0.00078369
68	43	0.0041197
68	44	0.00011799
68	45	0.00073196
68	46	0.0033245
68	47	0.0021695
68	48	0.0076691
68	49	0.007595
68	50	0.00021935
68	51	0.0036472
68	52	0.00083524
68	53	0.0012602
68	54	0.0020347
68	55	0.015304
68	56	0.019788
68	57	0.0036637
68	58	0.0010585
68	59	0
68	60	0.0018252
68	61	0.0049874
68	62	0.018299
68	63	0.019349
68	64	0.019948
68	65	0.0007648
68	66	0.00017185
68	67	1
68	68	0.011496


==> error_sdp13.txt <==
1	1.5817e-15	1.5439e-15
2	6.5658e-16	8.2255e-16
3	1.5214e-15	8.648e-16
4	9.2325e-15	9.3369e-15
5	8.9475e-14	1.2076e-13
6	1.6582e-14	5.7009e-14
7	6.7741e-11	6.1963e-11
8	8.5762e-15	9.0865e-15
9	3.3839e-12	7.9615e-13
10	6.6641e-15	7.598e-14


==> error_sdp37.txt <==
1	4.3315e-12	8.1675e-12
2	3.2225e-12	4.9176e-12
3	1.4175e-13	5.6777e-14
4	2.1911e-10	3.1017e-11
5	9.9046e-13	4.3039e-14
6	1.3715e-14	1.5054e-13
7	3.7336e-14	2.8722e-12
8	9.5532e-12	1.4713e-12
9	4.3315e-15	1.1464e-13
10	9.5946e-12	7.135e-13
11	3.3316e-10	7.3907e-11
12	5.458e-14	1.5748e-14
13	7.7118e-14	1.6262e-14
14	6.3347e-10	2.6409e-10
15	1.2104e-12	4.2971e-14
16	1.9854e-10	1.7638e-10
17	9.0771e-10	4.0642e-10
18	3.4426e-12	4.7785e-14
19	2.6254e-11	8.9469e-12
20	5.0647e-11	1.9512e-11
21	1.843e-13	3.5684e-14
22	4.9743e-12	1.2957e-12
23	1.6408e-10	5.9886e-11
24	8.6675e-14	1.2675e-13
25	1.8459e-12	4.8285e-13
26	5.6785e-11	2.1604e-11
27	2.4683e-13	1.0857e-13
28	3.7109e-15	1.2286e-14
29	3.7431e-12	1.568e-13
30	6.5288e-14	2.1632e-14
31	2.7417e-09	9.4437e-10
32	6.6151e-12	5.8121e-13
33	3.1366e-12	1.8298e-14
34	8.763e-11	2.1772e-11
35	1.4676e-10	2.1647e-11
36	2.2738e-11	1.0297e-11


==> error_sdp69.txt <==
1	5.3742e-15	5.49e-15
2	6.4337e-12	6.4234e-12
3	1.4867e-10	1.4727e-10
4	7.794e-14	7.9061e-14
5	7.9072e-11	7.9473e-11
6	1.1006e-13	1.0959e-13
7	1.16e-14	1.1527e-14
8	6.2534e-15	6.3227e-15
9	1.3513e-15	1.2054e-15
10	2.4595e-14	2.4446e-14
11	8.1026e-14	8.0642e-14
12	1.5935e-13	1.5925e-13
13	6.2637e-15	2.177e-15
14	2.2734e-15	1.8333e-15
15	1.6618e-15	1.7536e-15
16	2.8822e-15	3.1829e-15
17	6.4218e-15	6.472e-15
18	1.8097e-15	1.3754e-15
19	2.1143e-14	1.0558e-14
20	3.4956e-15	2.6301e-14
21	3.9374e-14	3.2677e-14
22	6.6779e-14	6.937e-15
23	1.5995e-13	2.4825e-14
24	1.2256e-12	1.5237e-14
25	4.885e-14	1.4415e-14
26	1.8671e-15	2.1748e-15
27	1.6448e-14	1.7043e-14
28	6.7475e-14	1.8636e-13
29	5.6284e-14	9.9479e-14
30	2.5225e-13	4.3881e-14
31	2.87e-13	5.0346e-14
32	6.2482e-15	1.1556e-15
33	9.179e-13	1.2012e-13
34	9.043e-15	1.7014e-14
35	4.011e-12	3.9624e-12
36	1.696e-11	1.5632e-11
37	2.3607e-14	2.3363e-14
38	1.1498e-14	1.117e-14
39	7.7655e-14	5.411e-14
40	5.9759e-16	5.2676e-16
41	1.3545e-14	4.4292e-14
42	2.1416e-15	1.4235e-14
43	2.1884e-15	2.9303e-15
44	1.9763e-16	3.1628e-17
45	4.8167e-14	4.2406e-15
46	2.5716e-14	9.494e-14
47	4.0017e-14	3.9721e-14
48	4.8858e-14	1.8376e-13
49	9.1582e-11	1.1458e-09
50	5.8951e-16	1.2443e-13
51	5.2165e-15	3.5435e-15
52	2.0739e-14	2.6428e-14
53	4.0696e-14	3.1682e-14
54	4.3869e-11	4.2829e-11
55	1.5348e-11	1.0805e-11
56	2.0078e-14	4.2968e-14
57	4.928e-15	7.2387e-15
58	2.4421e-14	2.6731e-14
59	9.5862e-15	2.7269e-14
60	1.3714e-14	3.2562e-15
61	8.8903e-14	1.746e-16
62	2.0057e-14	1.6512e-15
63	4.8937e-14	6.5067e-15
64	2.7915e-13	6.4085e-13
65	7.0383e-15	2.0865e-15
66	2.756e-13	2.0022e-12
67	3.6926e-14	1.1709e-14
68	6.6129e-15	1.7218e-14


==> error_socp13.txt <==
1	8.7452e-06	3.2928e-05
2	0.0085242	0.0051687
3	0.15512	0.09408
4	0.0013207	0.0020011
5	0.00010747	0.0004046
6	0.0045387	0.0068996
7	7.0277	27.097
8	0.30552	0.31396
9	0.0082772	0.00194
10	0.0025947	0.0098019


==> error_socp37.txt <==
1	0.09447	0.04453
2	0.024482	0.0093265
3	0.65677	0.08636
4	172.7	22.887
5	2.8257	0.37631
6	0.30287	0.078017
7	0.70003	0.18022
8	6.9465	0.91927
9	0.72137	0.09578
10	0.52037	0.13366
11	0.57276	0.075872
12	7.3263	0.96932
13	60.25	8.0131
14	2.3611	0.61306
15	56.447	7.4742
16	0.13126	0.049541
17	0.048106	0.0063659
18	0.0020409	0.00052622
19	27.634	3.667
20	23.61	3.1291
21	0.27491	0.070862
22	0.0075045	0.0019352
23	17.956	4.6076
24	145.69	36.917
25	0.00044959	0.00011592
26	128.72	17.038
27	0.00043155	0.00011125
28	0.00027513	7.0925e-05
29	0.0016763	0.00022197
30	0.31677	0.042067
31	120.05	15.871
32	0.0025532	0.00065885
33	0.0014177	0.00036589
34	5.4897	1.4333
35	65.277	8.5831
36	422.44	108.88


==> error_socp69.txt <==
1	14.014	87.616
2	17.612	110.11
3	3.8819	24.27
4	0.063636	0.078622
5	0.0019166	0.00047906
6	0.0016732	0.00041824
7	0.02558	0.0063933
8	0.099091	0.024772
9	0.0033463	0.000372
10	0.061248	0.0068092
11	0.0067074	0.00074582
12	0.0038063	0.00042325
13	0.0043375	0.00051621
14	0.0058796	0.00065392
15	0.16199	0.018016
16	0.030527	0.0033946
17	221.02	55.282
18	0.11194	0.012437
19	0.31235	0.032499
20	0.12235	0.013582
21	119.18	14.158
22	1.6999	0.18873
23	0.73033	0.081098
24	0.21433	0.023806
25	2.0686	0.24591
26	60.552	6.2659
27	21.369	133.62
28	0.12007	0.75071
29	0.18458	0.020485
30	11.337	1.347
31	0.75969	0.083949
32	0.20849	0.023161
33	0.085904	0.0095392
34	0.31321	0.078248
35	2.7571	17.222
36	0.012574	0.078542
37	0.032374	0.039963
38	0.52755	0.65122
39	533.7	3335.3
40	0.001261	0.0015566
41	0.0084106	0.010382
42	0.54035	0.66706
43	11.61	18.14
44	0.11624	0.18165
45	3161	19770
46	57.564	359.93
47	0.11094	0.69376
48	0.076973	0.48204
49	3.5031	21.924
50	6.3028	1.5746
51	1.9619	0.20387
52	0.068996	0.01726
53	0.055043	0.013769
54	0.038734	0.0096858
55	0.052632	0.013159
56	0.0068729	0.00076359
57	0.026012	0.0028898
58	1.2651	0.15037
59	0.11406	0.010464
60	0.025386	0.0063424
61	0.78316	0.19567
62	1.9568	0.4893
63	0.19636	0.049079
64	0.16386	0.04095
65	0.87049	0.07984
66	94227	8145.7
67	1.2051	0.1329
68	44063	4044.4


==> linearmodel_r.txt <==
1.00000	0.87000	1.85800	0.92600
2.00000	0.53800	0.47100	0.34900
3.00000	0.32300	0.46700	0.23600
4.00000	0.41500	0.79500	0.32200
5.00000	0.87000	0.88100	0.89200
6.00000	0.23600	0.53100	0.20200
7.00000	0.13100	0.18100	0.04200
8.00000	0.38800	0.59700	0.17600
9.00000	0.36400	0.46200	0.22600
10.00000	0.43500	0.99000	0.42900


==> linearmodel_x.txt <==
1.00000	1.68800	0.20400	1.79600
2.00000	0.41900	0.51600	0.67800
3.00000	0.25100	0.00000	0.45700
4.00000	0.51100	0.00000	0.62500
5.00000	1.68800	1.75500	1.73200
6.00000	0.29000	-0.28100	0.39200
7.00000	0.25300	0.00000	0.08100
8.00000	0.39300	0.00000	0.34100
9.00000	0.17600	0.00000	0.43900
10.00000	0.84400	0.00000	0.83200


==> plots/13bus_Alg1.txt <==
1	1	1
1	2	1
1	3	0
1	4	1
1	5	1
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
2	1	1
2	2	1
2	3	1
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
2	9	0
2	10	0
3	1	0
3	2	1
3	3	1
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
3	9	0
3	10	0
4	1	1
4	2	0
4	3	0
4	4	1
4	5	0
4	6	0
4	7	0
4	8	0
4	9	0
4	10	0
5	1	1
5	2	0
5	3	0
5	4	0
5	5	1
5	6	1
5	7	0
5	8	0
5	9	1
5	10	1
6	1	0
6	2	0
6	3	0
6	4	0
6	5	1
6	6	1
6	7	1
6	8	1
6	9	0
6	10	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	1
7	7	1
7	8	0
7	9	0
7	10	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	1
8	7	0
8	8	1
8	9	0
8	10	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	1
9	6	0
9	7	0
9	8	0
9	9	1
9	10	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	1
10	6	0
10	7	0
10	8	0
10	9	0
10	10	1


==> plots/37bus_Alg1.txt <==
1	1	1
1	2	1
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
1	11	0
1	12	0
1	13	0
1	14	0
1	15	0
1	16	0
1	17	0
1	18	0
1	19	0
1	20	0
1	21	0
1	22	0
1	23	0
1	24	0
1	25	0
1	26	0
1	27	0
1	28	0
1	29	0
1	30	0
1	31	0
1	32	0
1	33	0
1	34	0
1	35	0
1	36	0
2	1	1
2	2	1
2	3	1
2	4	0
2	5	0
2	6	1
2	7	0
2	8	0
2	9	0
2	10	0
2	11	0
2	12	0
2	13	0
2	14	0
2	15	0
2	16	1
2	17	0
2	18	0
2	19	0
2	20	0
2	21	0
2	22	0
2	23	0
2	24	0
2	25	0
2	26	0
2	27	0
2	28	0
2	29	0
2	30	0
2	31	0
2	32	0
2	33	0
2	34	0
2	35	0
2	36	0
3	1	0
3	2	1
3	3	1
3	4	1
3	5	1
3	6	0
3	7	0
3	8	0
3	9	0
3	10	0
3	11	0
3	12	0
3	13	0
3	14	0
3	15	0
3	16	0
3	17	0
3	18	0
3	19	0
3	20	0
3	21	0
3	22	0
3	23	0
3	24	0
3	25	0
3	26	0
3	27	0
3	28	0
3	29	0
3	30	0
3	31	0
3	32	0
3	33	0
3	34	0
3	35	0
3	36	0
4	1	0
4	2	0
4	3	1
4	4	1
4	5	0
4	6	0
4	7	0
4	8	0
4	9	0
4	10	0
4	11	0
4	12	0
4	13	0
4	14	0
4	15	0
4	16	0
4	17	0
4	18	0
4	19	0
4	20	0
4	21	0
4	22	0
4	23	0
4	24	0
4	25	0
4	26	0
4	27	0
4	28	0
4	29	0
4	30	0
4	31	0
4	32	0
4	33	0
4	34	0
4	35	0
4	36	0
5	1	0
5	2	0
5	3	1
5	4	0
5	5	1
5	6	0
5	7	0
5	8	0
5	9	0
5	10	0
5	11	0
5	12	0
5	13	0
5	14	0
5	15	0
5	16	0
5	17	0
5	18	0
5	19	0
5	20	0
5	21	0
5	22	0
5	23	0
5	24	0
5	25	0
5	26	0
5	27	0
5	28	0
5	29	0
5	30	0
5	31	0
5	32	0
5	33	0
5	34	0
5	35	0
5	36	0
6	1	0
6	2	1
6	3	0
6	4	0
6	5	0
6	6	1
6	7	1
6	8	0
6	9	0
6	10	0
6	11	0
6	12	0
6	13	0
6	14	0
6	15	0
6	16	0
6	17	0
6	18	0
6	19	0
6	20	0
6	21	0
6	22	0
6	23	0
6	24	0
6	25	0
6	26	0
6	27	0
6	28	0
6	29	0
6	30	0
6	31	0
6	32	0
6	33	0
6	34	0
6	35	0
6	36	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	1
7	7	1
7	8	1
7	9	0
7	10	1
7	11	0
7	12	0
7	13	0
7	14	0
7	15	0
7	16	0
7	17	0
7	18	0
7	19	0
7	20	0
7	21	0
7	22	0
7	23	0
7	24	0
7	25	0
7	26	0
7	27	0
7	28	0
7	29	0
7	30	0
7	31	0
7	32	0
7	33	0
7	34	0
7	35	0
7	36	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	1
8	8	1
8	9	1
8	10	0
8	11	0
8	12	0
8	13	0
8	14	0
8	15	0
8	16	0
8	17	0
8	18	0
8	19	0
8	20	0
8	21	0
8	22	0
8	23	0
8	24	0
8	25	0
8	26	0
8	27	0
8	28	0
8	29	0
8	30	0
8	31	0
8	32	0
8	33	0
8	34	0
8	35	0
8	36	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	1
9	9	1
9	10	0
9	11	0
9	12	0
9	13	0
9	14	0
9	15	0
9	16	0
9	17	0
9	18	0
9	19	0
9	20	0
9	21	0
9	22	0
9	23	0
9	24	0
9	25	0
9	26	0
9	27	0
9	28	0
9	29	0
9	30	0
9	31	0
9	32	0
9	33	0
9	34	0
9	35	0
9	36	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	1
10	8	0
10	9	0
10	10	1
10	11	1
10	12	0
10	13	0
10	14	1
10	15	0
10	16	0
10	17	0
10	18	0
10	19	0
10	20	0
10	21	0
10	22	0
10	23	0
10	24	0
10	25	0
10	26	0
10	27	0
10	28	0
10	29	0
10	30	0
10	31	0
10	32	0
10	33	0
10	34	0
10	35	0
10	36	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
11	10	1
11	11	1
11	12	1
11	13	1
11	14	0
11	15	0
11	16	0
11	17	0
11	18	0
11	19	0
11	20	0
11	21	0
11	22	0
11	23	0
11	24	0
11	25	0
11	26	0
11	27	0
11	28	0
11	29	0
11	30	0
11	31	0
11	32	0
11	33	0
11	34	0
11	35	0
11	36	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
12	9	0
12	10	0
12	11	1
12	12	1
12	13	0
12	14	0
12	15	0
12	16	0
12	17	0
12	18	0
12	19	0
12	20	0
12	21	0
12	22	0
12	23	0
12	24	0
12	25	0
12	26	0
12	27	0
12	28	0
12	29	0
12	30	0
12	31	0
12	32	0
12	33	0
12	34	0
12	35	0
12	36	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0
13	10	0
13	11	1
13	12	0
13	13	1
13	14	0
13	15	0
13	16	0
13	17	0
13	18	0
13	19	0
13	20	0
13	21	0
13	22	0
13	23	0
13	24	0
13	25	0
13	26	0
13	27	0
13	28	0
13	29	0
13	30	0
13	31	0
13	32	0
13	33	0
13	34	0
13	35	0
13	36	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
14	8	0
14	9	0
14	10	1
14	11	0
14	12	0
14	13	0
14	14	1
14	15	1
14	16	0
14	17	0
14	18	0
14	19	0
14	20	0
14	21	0
14	22	0
14	23	0
14	24	0
14	25	0
14	26	0
14	27	0
14	28	0
14	29	0
14	30	0
14	31	0
14	32	0
14	33	0
14	34	0
14	35	0
14	36	0
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
15	7	0
15	8	0
15	9	0
15	10	0
15	11	0
15	12	0
15	13	0
15	14	1
15	15	1
15	16	0
15	17	0
15	18	0
15	19	0
15	20	0
15	21	0
15	22	0
15	23	0
15	24	0
15	25	0
15	26	0
15	27	0
15	28	0
15	29	0
15	30	0
15	31	0
15	32	0
15	33	0
15	34	0
15	35	0
15	36	0
16	1	0
16	2	1
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0
16	8	0
16	9	0
16	10	0
16	11	0
16	12	0
16	13	0
16	14	0
16	15	0
16	16	1
16	17	1
16	18	0
16	19	0
16	20	0
16	21	1
16	22	0
16	23	0
16	24	0
16	25	0
16	26	0
16	27	0
16	28	0
16	29	0
16	30	0
16	31	0
16	32	0
16	33	0
16	34	0
16	35	0
16	36	0
17	1	0
17	2	0
17	3	0
17	4	0
17	5	0
17	6	0
17	7	0
17	8	0
17	9	0
17	10	0
17	11	0
17	12	0
17	13	0
17	14	0
17	15	0
17	16	1
17	17	1
17	18	1
17	19	0
17	20	0
17	21	0
17	22	0
17	23	0
17	24	0
17	25	0
17	26	0
17	27	0
17	28	0
17	29	0
17	30	0
17	31	0
17	32	0
17	33	0
17	34	0
17	35	0
17	36	0
18	1	0
18	2	0
18	3	0
18	4	0
18	5	0
18	6	0
18	7	0
18	8	0
18	9	0
18	10	0
18	11	0
18	12	0
18	13	0
18	14	0
18	15	0
18	16	0
18	17	1
18	18	1
18	19	1
18	20	1
18	21	0
18	22	0
18	23	0
18	24	0
18	25	0
18	26	0
18	27	0
18	28	0
18	29	0
18	30	0
18	31	0
18	32	0
18	33	0
18	34	0
18	35	0
18	36	0
19	1	0
19	2	0
19	3	0
19	4	0
19	5	0
19	6	0
19	7	0
19	8	0
19	9	0
19	10	0
19	11	0
19	12	0
19	13	0
19	14	0
19	15	0
19	16	0
19	17	0
19	18	1
19	19	1
19	20	0
19	21	0
19	22	0
19	23	0
19	24	0
19	25	0
19	26	0
19	27	0
19	28	0
19	29	0
19	30	0
19	31	0
19	32	0
19	33	0
19	34	0
19	35	0
19	36	0
20	1	0
20	2	0
20	3	0
20	4	0
20	5	0
20	6	0
20	7	0
20	8	0
20	9	0
20	10	0
20	11	0
20	12	0
20	13	0
20	14	0
20	15	0
20	16	0
20	17	0
20	18	1
20	19	0
20	20	1
20	21	0
20	22	0
20	23	0
20	24	0
20	25	0
20	26	0
20	27	0
20	28	0
20	29	0
20	30	0
20	31	0
20	32	0
20	33	0
20	34	0
20	35	0
20	36	0
21	1	0
21	2	0
21	3	0
21	4	0
21	5	0
21	6	0
21	7	0
21	8	0
21	9	0
21	10	0
21	11	0
21	12	0
21	13	0
21	14	0
21	15	0
21	16	1
21	17	0
21	18	0
21	19	0
21	20	0
21	21	1
21	22	1
21	23	0
21	24	0
21	25	0
21	26	0
21	27	0
21	28	0
21	29	0
21	30	0
21	31	0
21	32	0
21	33	0
21	34	0
21	35	0
21	36	0
22	1	0
22	2	0
22	3	0
22	4	0
22	5	0
22	6	0
22	7	0
22	8	0
22	9	0
22	10	0
22	11	0
22	12	0
22	13	0
22	14	0
22	15	0
22	16	0
22	17	0
22	18	0
22	19	0
22	20	0
22	21	1
22	22	1
22	23	1
22	24	1
22	25	1
22	26	0
22	27	0
22	28	0
22	29	0
22	30	0
22	31	0
22	32	0
22	33	0
22	34	0
22	35	0
22	36	0
23	1	0
23	2	0
23	3	0
23	4	0
23	5	0
23	6	0
23	7	0
23	8	0
23	9	0
23	10	0
23	11	0
23	12	0
23	13	0
23	14	0
23	15	0
23	16	0
23	17	0
23	18	0
23	19	0
23	20	0
23	21	0
23	22	1
23	23	1
23	24	0
23	25	0
23	26	0
23	27	0
23	28	0
23	29	0
23	30	0
23	31	0
23	32	0
23	33	0
23	34	0
23	35	0
23	36	0
24	1	0
24	2	0
24	3	0
24	4	0
24	5	0
24	6	0
24	7	0
24	8	0
24	9	0
24	10	0
24	11	0
24	12	0
24	13	0
24	14	0
24	15	0
24	16	0
24	17	0
24	18	0
24	19	0
24	20	0
24	21	0
24	22	1
24	23	0
24	24	1
24	25	0
24	26	0
24	27	0
24	28	0
24	29	0
24	30	0
24	31	0
24	32	0
24	33	0
24	34	0
24	35	0
24	36	0
25	1	0
25	2	0
25	3	0
25	4	0
25	5	0
25	6	0
25	7	0
25	8	0
25	9	0
25	10	0
25	11	0
25	12	0
25	13	0
25	14	0
25	15	0
25	16	0
25	17	0
25	18	0
25	19	0
25	20	0
25	21	0
25	22	1
25	23	0
25	24	0
25	25	1
25	26	1
25	27	1
25	28	0
25	29	0
25	30	0
25	31	0
25	32	0
25	33	0
25	34	0
25	35	0
25	36	0
26	1	0
26	2	0
26	3	0
26	4	0
26	5	0
26	6	0
26	7	0
26	8	0
26	9	0
26	10	0
26	11	0
26	12	0
26	13	0
26	14	0
26	15	0
26	16	0
26	17	0
26	18	0
26	19	0
26	20	0
26	21	0
26	22	0
26	23	0
26	24	0
26	25	1
26	26	1
26	27	0
26	28	0
26	29	0
26	30	0
26	31	0
26	32	0
26	33	0
26	34	0
26	35	0
26	36	0
27	1	0
27	2	0
27	3	0
27	4	0
27	5	0
27	6	0
27	7	0
27	8	0
27	9	0
27	10	0
27	11	0
27	12	0
27	13	0
27	14	0
27	15	0
27	16	0
27	17	0
27	18	0
27	19	0
27	20	0
27	21	0
27	22	0
27	23	0
27	24	0
27	25	1
27	26	0
27	27	1
27	28	1
27	29	0
27	30	0
27	31	0
27	32	0
27	33	0
27	34	0
27	35	0
27	36	0
28	1	0
28	2	0
28	3	0
28	4	0
28	5	0
28	6	0
28	7	0
28	8	0
28	9	0
28	10	0
28	11	0
28	12	0
28	13	0
28	14	0
28	15	0
28	16	0
28	17	0
28	18	0
28	19	0
28	20	0
28	21	0
28	22	0
28	23	0
28	24	0
28	25	0
28	26	0
28	27	1
28	28	1
28	29	1
28	30	0
28	31	0
28	32	1
28	33	0
28	34	0
28	35	0
28	36	0
29	1	0
29	2	0
29	3	0
29	4	0
29	5	0
29	6	0
29	7	0
29	8	0
29	9	0
29	10	0
29	11	0
29	12	0
29	13	0
29	14	0
29	15	0
29	16	0
29	17	0
29	18	0
29	19	0
29	20	0
29	21	0
29	22	0
29	23	0
29	24	0
29	25	0
29	26	0
29	27	0
29	28	1
29	29	1
29	30	1
29	31	1
29	32	0
29	33	0
29	34	0
29	35	0
29	36	0
30	1	0
30	2	0
30	3	0
30	4	0
30	5	0
30	6	0
30	7	0
30	8	0
30	9	0
30	10	0
30	11	0
30	12	0
30	13	0
30	14	0
30	15	0
30	16	0
30	17	0
30	18	0
30	19	0
30	20	0
30	21	0
30	22	0
30	23	0
30	24	0
30	25	0
30	26	0
30	27	0
30	28	0
30	29	1
30	30	1
30	31	0
30	32	0
30	33	0
30	34	0
30	35	0
30	36	0
31	1	0
31	2	0
31	3	0
31	4	0
31	5	0
31	6	0
31	7	0
31	8	0
31	9	0
31	10	0
31	11	0
31	12	0
31	13	0
31	14	0
31	15	0
31	16	0
31	17	0
31	18	0
31	19	0
31	20	0
31	21	0
31	22	0
31	23	0
31	24	0
31	25	0
31	26	0
31	27	0
31	28	0
31	29	1
31	30	0
31	31	1
31	32	0
31	33	0
31	34	0
31	35	0
31	36	0
32	1	0
32	2	0
32	3	0
32	4	0
32	5	0
32	6	0
32	7	0
32	8	0
32	9	0
32	10	0
32	11	0
32	12	0
32	13	0
32	14	0
32	15	0
32	16	0
32	17	0
32	18	0
32	19	0
32	20	0
32	21	0
32	22	0
32	23	0
32	24	0
32	25	0
32	26	0
32	27	0
32	28	1
32	29	0
32	30	0
32	31	0
32	32	1
32	33	1
32	34	0
32	35	0
32	36	0
33	1	0
33	2	0
33	3	0
33	4	0
33	5	0
33	6	0
33	7	0
33	8	0
33	9	0
33	10	0
33	11	0
33	12	0
33	13	0
33	14	0
33	15	0
33	16	0
33	17	0
33	18	0
33	19	0
33	20	0
33	21	0
33	22	0
33	23	0
33	24	0
33	25	0
33	26	0
33	27	0
33	28	0
33	29	0
33	30	0
33	31	0
33	32	1
33	33	1
33	34	1
33	35	0
33	36	0
34	1	0
34	2	0
34	3	0
34	4	0
34	5	0
34	6	0
34	7	0
34	8	0
34	9	0
34	10	0
34	11	0
34	12	0
34	13	0
34	14	0
34	15	0
34	16	0
34	17	0
34	18	0
34	19	0
34	20	0
34	21	0
34	22	0
34	23	0
34	24	0
34	25	0
34	26	0
34	27	0
34	28	0
34	29	0
34	30	0
34	31	0
34	32	0
34	33	1
34	34	1
34	35	1
34	36	1
35	1	0
35	2	0
35	3	0
35	4	0
35	5	0
35	6	0
35	7	0
35	8	0
35	9	0
35	10	0
35	11	0
35	12	0
35	13	0
35	14	0
35	15	0
35	16	0
35	17	0
35	18	0
35	19	0
35	20	0
35	21	0
35	22	0
35	23	0
35	24	0
35	25	0
35	26	0
35	27	0
35	28	0
35	29	0
35	30	0
35	31	0
35	32	0
35	33	0
35	34	1
35	35	1
35	36	0
36	1	0
36	2	0
36	3	0
36	4	0
36	5	0
36	6	0
36	7	0
36	8	0
36	9	0
36	10	0
36	11	0
36	12	0
36	13	0
36	14	0
36	15	0
36	16	0
36	17	0
36	18	0
36	19	0
36	20	0
36	21	0
36	22	0
36	23	0
36	24	0
36	25	0
36	26	0
36	27	0
36	28	0
36	29	0
36	30	0
36	31	0
36	32	0
36	33	0
36	34	1
36	35	0
36	36	1


==> plots/69bus_Alg1.txt <==
1	1	1
1	2	1
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
1	11	0
1	12	0
1	13	0
1	14	0
1	15	0
1	16	0
1	17	0
1	18	0
1	19	0
1	20	0
1	21	0
1	22	0
1	23	0
1	24	0
1	25	0
1	26	0
1	27	0
1	28	0
1	29	0
1	30	0
1	31	0
1	32	0
1	33	0
1	34	0
1	35	0
1	36	0
1	37	0
1	38	0
1	39	0
1	40	0
1	41	0
1	42	0
1	43	0
1	44	0
1	45	0
1	46	0
1	47	0
1	48	0
1	49	0
1	50	0
1	51	0
1	52	0
1	53	0
1	54	0
1	55	0
1	56	0
1	57	0
1	58	0
1	59	0
1	60	0
1	61	0
1	62	0
1	63	0
1	64	0
1	65	0
1	66	0
1	67	0
1	68	0
2	1	1
2	2	1
2	3	1
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
2	9	0
2	10	0
2	11	0
2	12	0
2	13	0
2	14	0
2	15	0
2	16	0
2	17	0
2	18	0
2	19	0
2	20	0
2	21	0
2	22	0
2	23	0
2	24	0
2	25	0
2	26	0
2	27	1
2	28	0
2	29	0
2	30	0
2	31	0
2	32	0
2	33	0
2	34	0
2	35	1
2	36	0
2	37	0
2	38	0
2	39	0
2	40	0
2	41	0
2	42	0
2	43	0
2	44	0
2	45	0
2	46	0
2	47	0
2	48	0
2	49	0
2	50	0
2	51	0
2	52	0
2	53	0
2	54	0
2	55	0
2	56	0
2	57	0
2	58	0
2	59	0
2	60	0
2	61	0
2	62	0
2	63	0
2	64	0
2	65	0
2	66	0
2	67	0
2	68	0
3	1	0
3	2	1
3	3	1
3	4	1
3	5	0
3	6	0
3	7	0
3	8	0
3	9	0
3	10	0
3	11	0
3	12	0
3	13	0
3	14	0
3	15	0
3	16	0
3	17	0
3	18	0
3	19	0
3	20	0
3	21	0
3	22	0
3	23	0
3	24	0
3	25	0
3	26	0
3	27	0
3	28	0
3	29	0
3	30	0
3	31	0
3	32	0
3	33	0
3	34	0
3	35	0
3	36	0
3	37	0
3	38	0
3	39	0
3	40	0
3	41	0
3	42	0
3	43	0
3	44	0
3	45	0
3	46	1
3	47	0
3	48	0
3	49	0
3	50	0
3	51	0
3	52	0
3	53	0
3	54	0
3	55	0
3	56	0
3	57	0
3	58	0
3	59	0
3	60	0
3	61	0
3	62	0
3	63	0
3	64	0
3	65	0
3	66	0
3	67	0
3	68	0
4	1	0
4	2	0
4	3	1
4	4	1
4	5	1
4	6	0
4	7	0
4	8	0
4	9	0
4	10	0
4	11	0
4	12	0
4	13	0
4	14	0
4	15	0
4	16	0
4	17	0
4	18	0
4	19	0
4	20	0
4	21	0
4	22	0
4	23	0
4	24	0
4	25	0
4	26	0
4	27	0
4	28	0
4	29	0
4	30	0
4	31	0
4	32	0
4	33	0
4	34	0
4	35	0
4	36	0
4	37	0
4	38	0
4	39	0
4	40	0
4	41	0
4	42	0
4	43	0
4	44	0
4	45	0
4	46	0
4	47	0
4	48	0
4	49	0
4	50	0
4	51	0
4	52	0
4	53	0
4	54	0
4	55	0
4	56	0
4	57	0
4	58	0
4	59	0
4	60	0
4	61	0
4	62	0
4	63	0
4	64	0
4	65	0
4	66	0
4	67	0
4	68	0
5	1	0
5	2	0
5	3	0
5	4	1
5	5	1
5	6	1
5	7	0
5	8	0
5	9	0
5	10	0
5	11	0
5	12	0
5	13	0
5	14	0
5	15	0
5	16	0
5	17	0
5	18	0
5	19	0
5	20	0
5	21	0
5	22	0
5	23	0
5	24	0
5	25	0
5	26	0
5	27	0
5	28	0
5	29	0
5	30	0
5	31	0
5	32	0
5	33	0
5	34	0
5	35	0
5	36	0
5	37	0
5	38	0
5	39	0
5	40	0
5	41	0
5	42	0
5	43	0
5	44	0
5	45	0
5	46	0
5	47	0
5	48	0
5	49	0
5	50	0
5	51	0
5	52	0
5	53	0
5	54	0
5	55	0
5	56	0
5	57	0
5	58	0
5	59	0
5	60	0
5	61	0
5	62	0
5	63	0
5	64	0
5	65	0
5	66	0
5	67	0
5	68	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	1
6	6	1
6	7	1
6	8	0
6	9	0
6	10	0
6	11	0
6	12	0
6	13	0
6	14	0
6	15	0
6	16	0
6	17	0
6	18	0
6	19	0
6	20	0
6	21	0
6	22	0
6	23	0
6	24	0
6	25	0
6	26	0
6	27	0
6	28	0
6	29	0
6	30	0
6	31	0
6	32	0
6	33	0
6	34	0
6	35	0
6	36	0
6	37	0
6	38	0
6	39	0
6	40	0
6	41	0
6	42	0
6	43	0
6	44	0
6	45	0
6	46	0
6	47	0
6	48	0
6	49	0
6	50	0
6	51	0
6	52	0
6	53	0
6	54	0
6	55	0
6	56	0
6	57	0
6	58	0
6	59	0
6	60	0
6	61	0
6	62	0
6	63	0
6	64	0
6	65	0
6	66	0
6	67	0
6	68	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	1
7	7	1
7	8	1
7	9	0
7	10	0
7	11	0
7	12	0
7	13	0
7	14	0
7	15	0
7	16	0
7	17	0
7	18	0
7	19	0
7	20	0
7	21	0
7	22	0
7	23	0
7	24	0
7	25	0
7	26	0
7	27	0
7	28	0
7	29	0
7	30	0
7	31	0
7	32	0
7	33	0
7	34	0
7	35	0
7	36	0
7	37	0
7	38	0
7	39	0
7	40	0
7	41	0
7	42	0
7	43	0
7	44	0
7	45	0
7	46	0
7	47	0
7	48	0
7	49	0
7	50	1
7	51	0
7	52	0
7	53	0
7	54	0
7	55	0
7	56	0
7	57	0
7	58	0
7	59	0
7	60	0
7	61	0
7	62	0
7	63	0
7	64	0
7	65	0
7	66	0
7	67	0
7	68	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	1
8	8	1
8	9	1
8	10	0
8	11	0
8	12	0
8	13	0
8	14	0
8	15	0
8	16	0
8	17	0
8	18	0
8	19	0
8	20	0
8	21	0
8	22	0
8	23	0
8	24	0
8	25	0
8	26	0
8	27	0
8	28	0
8	29	0
8	30	0
8	31	0
8	32	0
8	33	0
8	34	0
8	35	0
8	36	0
8	37	0
8	38	0
8	39	0
8	40	0
8	41	0
8	42	0
8	43	0
8	44	0
8	45	0
8	46	0
8	47	0
8	48	0
8	49	0
8	50	0
8	51	0
8	52	1
8	53	0
8	54	0
8	55	0
8	56	0
8	57	0
8	58	0
8	59	0
8	60	0
8	61	0
8	62	0
8	63	0
8	64	0
8	65	0
8	66	0
8	67	0
8	68	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	1
9	9	1
9	10	1
9	11	0
9	12	0
9	13	0
9	14	0
9	15	0
9	16	0
9	17	0
9	18	0
9	19	0
9	20	0
9	21	0
9	22	0
9	23	0
9	24	0
9	25	0
9	26	0
9	27	0
9	28	0
9	29	0
9	30	0
9	31	0
9	32	0
9	33	0
9	34	0
9	35	0
9	36	0
9	37	0
9	38	0
9	39	0
9	40	0
9	41	0
9	42	0
9	43	0
9	44	0
9	45	0
9	46	0
9	47	0
9	48	0
9	49	0
9	50	0
9	51	0
9	52	0
9	53	0
9	54	0
9	55	0
9	56	0
9	57	0
9	58	0
9	59	0
9	60	0
9	61	0
9	62	0
9	63	0
9	64	0
9	65	0
9	66	0
9	67	0
9	68	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	0
10	8	0
10	9	1
10	10	1
10	11	1
10	12	0
10	13	0
10	14	0
10	15	0
10	16	0
10	17	0
10	18	0
10	19	0
10	20	0
10	21	0
10	22	0
10	23	0
10	24	0
10	25	0
10	26	0
10	27	0
10	28	0
10	29	0
10	30	0
10	31	0
10	32	0
10	33	0
10	34	0
10	35	0
10	36	0
10	37	0
10	38	0
10	39	0
10	40	0
10	41	0
10	42	0
10	43	0
10	44	0
10	45	0
10	46	0
10	47	0
10	48	0
10	49	0
10	50	0
10	51	0
10	52	0
10	53	0
10	54	0
10	55	0
10	56	0
10	57	0
10	58	0
10	59	0
10	60	0
10	61	0
10	62	0
10	63	0
10	64	0
10	65	1
10	66	0
10	67	0
10	68	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
11	10	1
11	11	1
11	12	1
11	13	0
11	14	0
11	15	0
11	16	0
11	17	0
11	18	0
11	19	0
11	20	0
11	21	0
11	22	0
11	23	0
11	24	0
11	25	0
11	26	0
11	27	0
11	28	0
11	29	0
11	30	0
11	31	0
11	32	0
11	33	0
11	34	0
11	35	0
11	36	0
11	37	0
11	38	0
11	39	0
11	40	0
11	41	0
11	42	0
11	43	0
11	44	0
11	45	0
11	46	0
11	47	0
11	48	0
11	49	0
11	50	0
11	51	0
11	52	0
11	53	0
11	54	0
11	55	0
11	56	0
11	57	0
11	58	0
11	59	0
11	60	0
11	61	0
11	62	0
11	63	0
11	64	0
11	65	0
11	66	0
11	67	1
11	68	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
12	9	0
12	10	0
12	11	1
12	12	1
12	13	1
12	14	0
12	15	0
12	16	0
12	17	0
12	18	0
12	19	0
12	20	0
12	21	0
12	22	0
12	23	0
12	24	0
12	25	0
12	26	0
12	27	0
12	28	0
12	29	0
12	30	0
12	31	0
12	32	0
12	33	0
12	34	0
12	35	0
12	36	0
12	37	0
12	38	0
12	39	0
12	40	0
12	41	0
12	42	0
12	43	0
12	44	0
12	45	0
12	46	0
12	47	0
12	48	0
12	49	0
12	50	0
12	51	0
12	52	0
12	53	0
12	54	0
12	55	0
12	56	0
12	57	0
12	58	0
12	59	0
12	60	0
12	61	0
12	62	0
12	63	0
12	64	0
12	65	0
12	66	0
12	67	0
12	68	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0
13	10	0
13	11	0
13	12	1
13	13	1
13	14	1
13	15	0
13	16	0
13	17	0
13	18	0
13	19	0
13	20	0
13	21	0
13	22	0
13	23	0
13	24	0
13	25	0
13	26	0
13	27	0
13	28	0
13	29	0
13	30	0
13	31	0
13	32	0
13	33	0
13	34	0
13	35	0
13	36	0
13	37	0
13	38	0
13	39	0
13	40	0
13	41	0
13	42	0
13	43	0
13	44	0
13	45	0
13	46	0
13	47	0
13	48	0
13	49	0
13	50	0
13	51	0
13	52	0
13	53	0
13	54	0
13	55	0
13	56	0
13	57	0
13	58	0
13	59	0
13	60	0
13	61	0
13	62	0
13	63	0
13	64	0
13	65	0
13	66	0
13	67	0
13	68	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
14	8	0
14	9	0
14	10	0
14	11	0
14	12	0
14	13	1
14	14	1
14	15	1
14	16	0
14	17	0
14	18	0
14	19	0
14	20	0
14	21	0
14	22	0
14	23	0
14	24	0
14	25	0
14	26	0
14	27	0
14	28	0
14	29	0
14	30	0
14	31	0
14	32	0
14	33	0
14	34	0
14	35	0
14	36	0
14	37	0
14	38	0
14	39	0
14	40	0
14	41	0
14	42	0
14	43	0
14	44	0
14	45	0
14	46	0
14	47	0
14	48	0
14	49	0
14	50	0
14	51	0
14	52	0
14	53	0
14	54	0
14	55	0
14	56	0
14	57	0
14	58	0
14	59	0
14	60	0
14	61	0
14	62	0
14	63	0
14	64	0
14	65	0
14	66	0
14	67	0
14	68	0
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
15	7	0
15	8	0
15	9	0
15	10	0
15	11	0
15	12	0
15	13	0
15	14	1
15	15	1
15	16	1
15	17	0
15	18	0
15	19	0
15	20	0
15	21	0
15	22	0
15	23	0
15	24	0
15	25	0
15	26	0
15	27	0
15	28	0
15	29	0
15	30	0
15	31	0
15	32	0
15	33	0
15	34	0
15	35	0
15	36	0
15	37	0
15	38	0
15	39	0
15	40	0
15	41	0
15	42	0
15	43	0
15	44	0
15	45	0
15	46	0
15	47	0
15	48	0
15	49	0
15	50	0
15	51	0
15	52	0
15	53	0
15	54	0
15	55	0
15	56	0
15	57	0
15	58	0
15	59	0
15	60	0
15	61	0
15	62	0
15	63	0
15	64	0
15	65	0
15	66	0
15	67	0
15	68	0
16	1	0
16	2	0
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0
16	8	0
16	9	0
16	10	0
16	11	0
16	12	0
16	13	0
16	14	0
16	15	1
16	16	1
16	17	1
16	18	0
16	19	0
16	20	0
16	21	0
16	22	0
16	23	0
16	24	0
16	25	0
16	26	0
16	27	0
16	28	0
16	29	0
16	30	0
16	31	0
16	32	0
16	33	0
16	34	0
16	35	0
16	36	0
16	37	0
16	38	0
16	39	0
16	40	0
16	41	0
16	42	0
16	43	0
16	44	0
16	45	0
16	46	0
16	47	0
16	48	0
16	49	0
16	50	0
16	51	0
16	52	0
16	53	0
16	54	0
16	55	0
16	56	0
16	57	0
16	58	0
16	59	0
16	60	0
16	61	0
16	62	0
16	63	0
16	64	0
16	65	0
16	66	0
16	67	0
16	68	0
17	1	0
17	2	0
17	3	0
17	4	0
17	5	0
17	6	0
17	7	0
17	8	0
17	9	0
17	10	0
17	11	0
17	12	0
17	13	0
17	14	0
17	15	0
17	16	1
17	17	1
17	18	1
17	19	0
17	20	0
17	21	0
17	22	0
17	23	0
17	24	0
17	25	0
17	26	0
17	27	0
17	28	0
17	29	0
17	30	0
17	31	0
17	32	0
17	33	0
17	34	0
17	35	0
17	36	0
17	37	0
17	38	0
17	39	0
17	40	0
17	41	0
17	42	0
17	43	0
17	44	0
17	45	0
17	46	0
17	47	0
17	48	0
17	49	0
17	50	0
17	51	0
17	52	0
17	53	0
17	54	0
17	55	0
17	56	0
17	57	0
17	58	0
17	59	0
17	60	0
17	61	0
17	62	0
17	63	0
17	64	0
17	65	0
17	66	0
17	67	0
17	68	0
18	1	0
18	2	0
18	3	0
18	4	0
18	5	0
18	6	0
18	7	0
18	8	0
18	9	0
18	10	0
18	11	0
18	12	0
18	13	0
18	14	0
18	15	0
18	16	0
18	17	1
18	18	1
18	19	1
18	20	0
18	21	0
18	22	0
18	23	0
18	24	0
18	25	0
18	26	0
18	27	0
18	28	0
18	29	0
18	30	0
18	31	0
18	32	0
18	33	0
18	34	0
18	35	0
18	36	0
18	37	0
18	38	0
18	39	0
18	40	0
18	41	0
18	42	0
18	43	0
18	44	0
18	45	0
18	46	0
18	47	0
18	48	0
18	49	0
18	50	0
18	51	0
18	52	0
18	53	0
18	54	0
18	55	0
18	56	0
18	57	0
18	58	0
18	59	0
18	60	0
18	61	0
18	62	0
18	63	0
18	64	0
18	65	0
18	66	0
18	67	0
18	68	0
19	1	0
19	2	0
19	3	0
19	4	0
19	5	0
19	6	0
19	7	0
19	8	0
19	9	0
19	10	0
19	11	0
19	12	0
19	13	0
19	14	0
19	15	0
19	16	0
19	17	0
19	18	1
19	19	1
19	20	1
19	21	0
19	22	0
19	23	0
19	24	0
19	25	0
19	26	0
19	27	0
19	28	0
19	29	0
19	30	0
19	31	0
19	32	0
19	33	0
19	34	0
19	35	0
19	36	0
19	37	0
19	38	0
19	39	0
19	40	0
19	41	0
19	42	0
19	43	0
19	44	0
19	45	0
19	46	0
19	47	0
19	48	0
19	49	0
19	50	0
19	51	0
19	52	0
19	53	0
19	54	0
19	55	0
19	56	0
19	57	0
19	58	0
19	59	0
19	60	0
19	61	0
19	62	0
19	63	0
19	64	0
19	65	0
19	66	0
19	67	0
19	68	0
20	1	0
20	2	0
20	3	0
20	4	0
20	5	0
20	6	0
20	7	0
20	8	0
20	9	0
20	10	0
20	11	0
20	12	0
20	13	0
20	14	0
20	15	0
20	16	0
20	17	0
20	18	0
20	19	1
20	20	1
20	21	1
20	22	0
20	23	0
20	24	0
20	25	0
20	26	0
20	27	0
20	28	0
20	29	0
20	30	0
20	31	0
20	32	0
20	33	0
20	34	0
20	35	0
20	36	0
20	37	0
20	38	0
20	39	0
20	40	0
20	41	0
20	42	0
20	43	0
20	44	0
20	45	0
20	46	0
20	47	0
20	48	0
20	49	0
20	50	0
20	51	0
20	52	0
20	53	0
20	54	0
20	55	0
20	56	0
20	57	0
20	58	0
20	59	0
20	60	0
20	61	0
20	62	0
20	63	0
20	64	0
20	65	0
20	66	0
20	67	0
20	68	0
21	1	0
21	2	0
21	3	0
21	4	0
21	5	0
21	6	0
21	7	0
21	8	0
21	9	0
21	10	0
21	11	0
21	12	0
21	13	0
21	14	0
21	15	0
21	16	0
21	17	0
21	18	0
21	19	0
21	20	1
21	21	1
21	22	1
21	23	0
21	24	0
21	25	0
21	26	0
21	27	0
21	28	0
21	29	0
21	30	0
21	31	0
21	32	0
21	33	0
21	34	0
21	35	0
21	36	0
21	37	0
21	38	0
21	39	0
21	40	0
21	41	0
21	42	0
21	43	0
21	44	0
21	45	0
21	46	0
21	47	0
21	48	0
21	49	0
21	50	0
21	51	0
21	52	0
21	53	0
21	54	0
21	55	0
21	56	0
21	57	0
21	58	0
21	59	0
21	60	0
21	61	0
21	62	0
21	63	0
21	64	0
21	65	0
21	66	0
21	67	0
21	68	0
22	1	0
22	2	0
22	3	0
22	4	0
22	5	0
22	6	0
22	7	0
22	8	0
22	9	0
22	10	0
22	11	0
22	12	0
22	13	0
22	14	0
22	15	0
22	16	0
22	17	0
22	18	0
22	19	0
22	20	0
22	21	1
22	22	1
22	23	1
22	24	0
22	25	0
22	26	0
22	27	0
22	28	0
22	29	0
22	30	0
22	31	0
22	32	0
22	33	0
22	34	0
22	35	0
22	36	0
22	37	0
22	38	0
22	39	0
22	40	0
22	41	0
22	42	0
22	43	0
22	44	0
22	45	0
22	46	0
22	47	0
22	48	0
22	49	0
22	50	0
22	51	0
22	52	0
22	53	0
22	54	0
22	55	0
22	56	0
22	57	0
22	58	0
22	59	0
22	60	0
22	61	0
22	62	0
22	63	0
22	64	0
22	65	0
22	66	0
22	67	0
22	68	0
23	1	0
23	2	0
23	3	0
23	4	0
23	5	0
23	6	0
23	7	0
23	8	0
23	9	0
23	10	0
23	11	0
23	12	0
23	13	0
23	14	0
23	15	0
23	16	0
23	17	0
23	18	0
23	19	0
23	20	0
23	21	0
23	22	1
23	23	1
23	24	1
23	25	0
23	26	0
23	27	0
23	28	0
23	29	0
23	30	0
23	31	0
23	32	0
23	33	0
23	34	0
23	35	0
23	36	0
23	37	0
23	38	0
23	39	0
23	40	0
23	41	0
23	42	0
23	43	0
23	44	0
23	45	0
23	46	0
23	47	0
23	48	0
23	49	0
23	50	0
23	51	0
23	52	0
23	53	0
23	54	0
23	55	0
23	56	0
23	57	0
23	58	0
23	59	0
23	60	0
23	61	0
23	62	0
23	63	0
23	64	0
23	65	0
23	66	0
23	67	0
23	68	0
24	1	0
24	2	0
24	3	0
24	4	0
24	5	0
24	6	0
24	7	0
24	8	0
24	9	0
24	10	0
24	11	0
24	12	0
24	13	0
24	14	0
24	15	0
24	16	0
24	17	0
24	18	0
24	19	0
24	20	0
24	21	0
24	22	0
24	23	1
24	24	1
24	25	1
24	26	0
24	27	0
24	28	0
24	29	0
24	30	0
24	31	0
24	32	0
24	33	0
24	34	0
24	35	0
24	36	0
24	37	0
24	38	0
24	39	0
24	40	0
24	41	0
24	42	0
24	43	0
24	44	0
24	45	0
24	46	0
24	47	0
24	48	0
24	49	0
24	50	0
24	51	0
24	52	0
24	53	0
24	54	0
24	55	0
24	56	0
24	57	0
24	58	0
24	59	0
24	60	0
24	61	0
24	62	0
24	63	0
24	64	0
24	65	0
24	66	0
24	67	0
24	68	0
25	1	0
25	2	0
25	3	0
25	4	0
25	5	0
25	6	0
25	7	0
25	8	0
25	9	0
25	10	0
25	11	0
25	12	0
25	13	0
25	14	0
25	15	0
25	16	0
25	17	0
25	18	0
25	19	0
25	20	0
25	21	0
25	22	0
25	23	0
25	24	1
25	25	1
25	26	1
25	27	0
25	28	0
25	29	0
25	30	0
25	31	0
25	32	0
25	33	0
25	34	0
25	35	0
25	36	0
25	37	0
25	38	0
25	39	0
25	40	0
25	41	0
25	42	0
25	43	0
25	44	0
25	45	0
25	46	0
25	47	0
25	48	0
25	49	0
25	50	0
25	51	0
25	52	0
25	53	0
25	54	0
25	55	0
25	56	0
25	57	0
25	58	0
25	59	0
25	60	0
25	61	0
25	62	0
25	63	0
25	64	0
25	65	0
25	66	0
25	67	0
25	68	0
26	1	0
26	2	0
26	3	0
26	4	0
26	5	0
26	6	0
26	7	0
26	8	0
26	9	0
26	10	0
26	11	0
26	12	0
26	13	0
26	14	0
26	15	0
26	16	0
26	17	0
26	18	0
26	19	0
26	20	0
26	21	0
26	22	0
26	23	0
26	24	0
26	25	1
26	26	1
26	27	0
26	28	0
26	29	0
26	30	0
26	31	0
26	32	0
26	33	0
26	34	0
26	35	0
26	36	0
26	37	0
26	38	0
26	39	0
26	40	0
26	41	0
26	42	0
26	43	0
26	44	0
26	45	0
26	46	0
26	47	0
26	48	0
26	49	0
26	50	0
26	51	0
26	52	0
26	53	0
26	54	0
26	55	0
26	56	0
26	57	0
26	58	0
26	59	0
26	60	0
26	61	0
26	62	0
26	63	0
26	64	0
26	65	0
26	66	0
26	67	0
26	68	0
27	1	0
27	2	1
27	3	0
27	4	0
27	5	0
27	6	0
27	7	0
27	8	0
27	9	0
27	10	0
27	11	0
27	12	0
27	13	0
27	14	0
27	15	0
27	16	0
27	17	0
27	18	0
27	19	0
27	20	0
27	21	0
27	22	0
27	23	0
27	24	0
27	25	0
27	26	0
27	27	1
27	28	1
27	29	0
27	30	0
27	31	0
27	32	0
27	33	0
27	34	0
27	35	0
27	36	0
27	37	0
27	38	0
27	39	0
27	40	0
27	41	0
27	42	0
27	43	0
27	44	0
27	45	0
27	46	0
27	47	0
27	48	0
27	49	0
27	50	0
27	51	0
27	52	0
27	53	0
27	54	0
27	55	0
27	56	0
27	57	0
27	58	0
27	59	0
27	60	0
27	61	0
27	62	0
27	63	0
27	64	0
27	65	0
27	66	0
27	67	0
27	68	0
28	1	0
28	2	0
28	3	0
28	4	0
28	5	0
28	6	0
28	7	0
28	8	0
28	9	0
28	10	0
28	11	0
28	12	0
28	13	0
28	14	0
28	15	0
28	16	0
28	17	0
28	18	0
28	19	0
28	20	0
28	21	0
28	22	0
28	23	0
28	24	0
28	25	0
28	26	0
28	27	1
28	28	1
28	29	1
28	30	0
28	31	0
28	32	0
28	33	0
28	34	0
28	35	0
28	36	0
28	37	0
28	38	0
28	39	0
28	40	0
28	41	0
28	42	0
28	43	0
28	44	0
28	45	0
28	46	0
28	47	0
28	48	0
28	49	0
28	50	0
28	51	0
28	52	0
28	53	0
28	54	0
28	55	0
28	56	0
28	57	0
28	58	0
28	59	0
28	60	0
28	61	0
28	62	0
28	63	0
28	64	0
28	65	0
28	66	0
28	67	0
28	68	0
29	1	0
29	2	0
29	3	0
29	4	0
29	5	0
29	6	0
29	7	0
29	8	0
29	9	0
29	10	0
29	11	0
29	12	0
29	13	0
29	14	0
29	15	0
29	16	0
29	17	0
29	18	0
29	19	0
29	20	0
29	21	0
29	22	0
29	23	0
29	24	0
29	25	0
29	26	0
29	27	0
29	28	1
29	29	1
29	30	1
29	31	0
29	32	0
29	33	0
29	34	0
29	35	0
29	36	0
29	37	0
29	38	0
29	39	0
29	40	0
29	41	0
29	42	0
29	43	0
29	44	0
29	45	0
29	46	0
29	47	0
29	48	0
29	49	0
29	50	0
29	51	0
29	52	0
29	53	0
29	54	0
29	55	0
29	56	0
29	57	0
29	58	0
29	59	0
29	60	0
29	61	0
29	62	0
29	63	0
29	64	0
29	65	0
29	66	0
29	67	0
29	68	0
30	1	0
30	2	0
30	3	0
30	4	0
30	5	0
30	6	0
30	7	0
30	8	0
30	9	0
30	10	0
30	11	0
30	12	0
30	13	0
30	14	0
30	15	0
30	16	0
30	17	0
30	18	0
30	19	0
30	20	0
30	21	0
30	22	0
30	23	0
30	24	0
30	25	0
30	26	0
30	27	0
30	28	0
30	29	1
30	30	1
30	31	1
30	32	0
30	33	0
30	34	0
30	35	0
30	36	0
30	37	0
30	38	0
30	39	0
30	40	0
30	41	0
30	42	0
30	43	0
30	44	0
30	45	0
30	46	0
30	47	0
30	48	0
30	49	0
30	50	0
30	51	0
30	52	0
30	53	0
30	54	0
30	55	0
30	56	0
30	57	0
30	58	0
30	59	0
30	60	0
30	61	0
30	62	0
30	63	0
30	64	0
30	65	0
30	66	0
30	67	0
30	68	0
31	1	0
31	2	0
31	3	0
31	4	0
31	5	0
31	6	0
31	7	0
31	8	0
31	9	0
31	10	0
31	11	0
31	12	0
31	13	0
31	14	0
31	15	0
31	16	0
31	17	0
31	18	0
31	19	0
31	20	0
31	21	0
31	22	0
31	23	0
31	24	0
31	25	0
31	26	0
31	27	0
31	28	0
31	29	0
31	30	1
31	31	1
31	32	1
31	33	0
31	34	0
31	35	0
31	36	0
31	37	0
31	38	0
31	39	0
31	40	0
31	41	0
31	42	0
31	43	0
31	44	0
31	45	0
31	46	0
31	47	0
31	48	0
31	49	0
31	50	0
31	51	0
31	52	0
31	53	0
31	54	0
31	55	0
31	56	0
31	57	0
31	58	0
31	59	0
31	60	0
31	61	0
31	62	0
31	63	0
31	64	0
31	65	0
31	66	0
31	67	0
31	68	0
32	1	0
32	2	0
32	3	0
32	4	0
32	5	0
32	6	0
32	7	0
32	8	0
32	9	0
32	10	0
32	11	0
32	12	0
32	13	0
32	14	0
32	15	0
32	16	0
32	17	0
32	18	0
32	19	0
32	20	0
32	21	0
32	22	0
32	23	0
32	24	0
32	25	0
32	26	0
32	27	0
32	28	0
32	29	0
32	30	0
32	31	1
32	32	1
32	33	1
32	34	0
32	35	0
32	36	0
32	37	0
32	38	0
32	39	0
32	40	0
32	41	0
32	42	0
32	43	0
32	44	0
32	45	0
32	46	0
32	47	0
32	48	0
32	49	0
32	50	0
32	51	0
32	52	0
32	53	0
32	54	0
32	55	0
32	56	0
32	57	0
32	58	0
32	59	0
32	60	0
32	61	0
32	62	0
32	63	0
32	64	0
32	65	0
32	66	0
32	67	0
32	68	0
33	1	0
33	2	0
33	3	0
33	4	0
33	5	0
33	6	0
33	7	0
33	8	0
33	9	0
33	10	0
33	11	0
33	12	0
33	13	0
33	14	0
33	15	0
33	16	0
33	17	0
33	18	0
33	19	0
33	20	0
33	21	0
33	22	0
33	23	0
33	24	0
33	25	0
33	26	0
33	27	0
33	28	0
33	29	0
33	30	0
33	31	0
33	32	1
33	33	1
33	34	1
33	35	0
33	36	0
33	37	0
33	38	0
33	39	0
33	40	0
33	41	0
33	42	0
33	43	0
33	44	0
33	45	0
33	46	0
33	47	0
33	48	0
33	49	0
33	50	0
33	51	0
33	52	0
33	53	0
33	54	0
33	55	0
33	56	0
33	57	0
33	58	0
33	59	0
33	60	0
33	61	0
33	62	0
33	63	0
33	64	0
33	65	0
33	66	0
33	67	0
33	68	0
34	1	0
34	2	0
34	3	0
34	4	0
34	5	0
34	6	0
34	7	0
34	8	0
34	9	0
34	10	0
34	11	0
34	12	0
34	13	0
34	14	0
34	15	0
34	16	0
34	17	0
34	18	0
34	19	0
34	20	0
34	21	0
34	22	0
34	23	0
34	24	0
34	25	0
34	26	0
34	27	0
34	28	0
34	29	0
34	30	0
34	31	0
34	32	0
34	33	1
34	34	1
34	35	0
34	36	0
34	37	0
34	38	0
34	39	0
34	40	0
34	41	0
34	42	0
34	43	0
34	44	0
34	45	0
34	46	0
34	47	0
34	48	0
34	49	0
34	50	0
34	51	0
34	52	0
34	53	0
34	54	0
34	55	0
34	56	0
34	57	0
34	58	0
34	59	0
34	60	0
34	61	0
34	62	0
34	63	0
34	64	0
34	65	0
34	66	0
34	67	0
34	68	0
35	1	0
35	2	1
35	3	0
35	4	0
35	5	0
35	6	0
35	7	0
35	8	0
35	9	0
35	10	0
35	11	0
35	12	0
35	13	0
35	14	0
35	15	0
35	16	0
35	17	0
35	18	0
35	19	0
35	20	0
35	21	0
35	22	0
35	23	0
35	24	0
35	25	0
35	26	0
35	27	0
35	28	0
35	29	0
35	30	0
35	31	0
35	32	0
35	33	0
35	34	0
35	35	1
35	36	1
35	37	0
35	38	0
35	39	0
35	40	0
35	41	0
35	42	0
35	43	0
35	44	0
35	45	0
35	46	0
35	47	0
35	48	0
35	49	0
35	50	0
35	51	0
35	52	0
35	53	0
35	54	0
35	55	0
35	56	0
35	57	0
35	58	0
35	59	0
35	60	0
35	61	0
35	62	0
35	63	0
35	64	0
35	65	0
35	66	0
35	67	0
35	68	0
36	1	0
36	2	0
36	3	0
36	4	0
36	5	0
36	6	0
36	7	0
36	8	0
36	9	0
36	10	0
36	11	0
36	12	0
36	13	0
36	14	0
36	15	0
36	16	0
36	17	0
36	18	0
36	19	0
36	20	0
36	21	0
36	22	0
36	23	0
36	24	0
36	25	0
36	26	0
36	27	0
36	28	0
36	29	0
36	30	0
36	31	0
36	32	0
36	33	0
36	34	0
36	35	1
36	36	1
36	37	1
36	38	0
36	39	0
36	40	0
36	41	0
36	42	0
36	43	0
36	44	0
36	45	0
36	46	0
36	47	0
36	48	0
36	49	0
36	50	0
36	51	0
36	52	0
36	53	0
36	54	0
36	55	0
36	56	0
36	57	0
36	58	0
36	59	0
36	60	0
36	61	0
36	62	0
36	63	0
36	64	0
36	65	0
36	66	0
36	67	0
36	68	0
37	1	0
37	2	0
37	3	0
37	4	0
37	5	0
37	6	0
37	7	0
37	8	0
37	9	0
37	10	0
37	11	0
37	12	0
37	13	0
37	14	0
37	15	0
37	16	0
37	17	0
37	18	0
37	19	0
37	20	0
37	21	0
37	22	0
37	23	0
37	24	0
37	25	0
37	26	0
37	27	0
37	28	0
37	29	0
37	30	0
37	31	0
37	32	0
37	33	0
37	34	0
37	35	0
37	36	1
37	37	1
37	38	1
37	39	0
37	40	0
37	41	0
37	42	0
37	43	0
37	44	0
37	45	0
37	46	0
37	47	0
37	48	0
37	49	0
37	50	0
37	51	0
37	52	0
37	53	0
37	54	0
37	55	0
37	56	0
37	57	0
37	58	0
37	59	0
37	60	0
37	61	0
37	62	0
37	63	0
37	64	0
37	65	0
37	66	0
37	67	0
37	68	0
38	1	0
38	2	0
38	3	0
38	4	0
38	5	0
38	6	0
38	7	0
38	8	0
38	9	0
38	10	0
38	11	0
38	12	0
38	13	0
38	14	0
38	15	0
38	16	0
38	17	0
38	18	0
38	19	0
38	20	0
38	21	0
38	22	0
38	23	0
38	24	0
38	25	0
38	26	0
38	27	0
38	28	0
38	29	0
38	30	0
38	31	0
38	32	0
38	33	0
38	34	0
38	35	0
38	36	0
38	37	1
38	38	1
38	39	1
38	40	0
38	41	0
38	42	0
38	43	0
38	44	0
38	45	0
38	46	0
38	47	0
38	48	0
38	49	0
38	50	0
38	51	0
38	52	0
38	53	0
38	54	0
38	55	0
38	56	0
38	57	0
38	58	0
38	59	0
38	60	0
38	61	0
38	62	0
38	63	0
38	64	0
38	65	0
38	66	0
38	67	0
38	68	0
39	1	0
39	2	0
39	3	0
39	4	0
39	5	0
39	6	0
39	7	0
39	8	0
39	9	0
39	10	0
39	11	0
39	12	0
39	13	0
39	14	0
39	15	0
39	16	0
39	17	0
39	18	0
39	19	0
39	20	0
39	21	0
39	22	0
39	23	0
39	24	0
39	25	0
39	26	0
39	27	0
39	28	0
39	29	0
39	30	0
39	31	0
39	32	0
39	33	0
39	34	0
39	35	0
39	36	0
39	37	0
39	38	1
39	39	1
39	40	1
39	41	0
39	42	0
39	43	0
39	44	0
39	45	0
39	46	0
39	47	0
39	48	0
39	49	0
39	50	0
39	51	0
39	52	0
39	53	0
39	54	0
39	55	0
39	56	0
39	57	0
39	58	0
39	59	0
39	60	0
39	61	0
39	62	0
39	63	0
39	64	0
39	65	0
39	66	0
39	67	0
39	68	0
40	1	0
40	2	0
40	3	0
40	4	0
40	5	0
40	6	0
40	7	0
40	8	0
40	9	0
40	10	0
40	11	0
40	12	0
40	13	0
40	14	0
40	15	0
40	16	0
40	17	0
40	18	0
40	19	0
40	20	0
40	21	0
40	22	0
40	23	0
40	24	0
40	25	0
40	26	0
40	27	0
40	28	0
40	29	0
40	30	0
40	31	0
40	32	0
40	33	0
40	34	0
40	35	0
40	36	0
40	37	0
40	38	0
40	39	1
40	40	1
40	41	1
40	42	0
40	43	0
40	44	0
40	45	0
40	46	0
40	47	0
40	48	0
40	49	0
40	50	0
40	51	0
40	52	0
40	53	0
40	54	0
40	55	0
40	56	0
40	57	0
40	58	0
40	59	0
40	60	0
40	61	0
40	62	0
40	63	0
40	64	0
40	65	0
40	66	0
40	67	0
40	68	0
41	1	0
41	2	0
41	3	0
41	4	0
41	5	0
41	6	0
41	7	0
41	8	0
41	9	0
41	10	0
41	11	0
41	12	0
41	13	0
41	14	0
41	15	0
41	16	0
41	17	0
41	18	0
41	19	0
41	20	0
41	21	0
41	22	0
41	23	0
41	24	0
41	25	0
41	26	0
41	27	0
41	28	0
41	29	0
41	30	0
41	31	0
41	32	0
41	33	0
41	34	0
41	35	0
41	36	0
41	37	0
41	38	0
41	39	0
41	40	1
41	41	1
41	42	1
41	43	0
41	44	0
41	45	0
41	46	0
41	47	0
41	48	0
41	49	0
41	50	0
41	51	0
41	52	0
41	53	0
41	54	0
41	55	0
41	56	0
41	57	0
41	58	0
41	59	0
41	60	0
41	61	0
41	62	0
41	63	0
41	64	0
41	65	0
41	66	0
41	67	0
41	68	0
42	1	0
42	2	0
42	3	0
42	4	0
42	5	0
42	6	0
42	7	0
42	8	0
42	9	0
42	10	0
42	11	0
42	12	0
42	13	0
42	14	0
42	15	0
42	16	0
42	17	0
42	18	0
42	19	0
42	20	0
42	21	0
42	22	0
42	23	0
42	24	0
42	25	0
42	26	0
42	27	0
42	28	0
42	29	0
42	30	0
42	31	0
42	32	0
42	33	0
42	34	0
42	35	0
42	36	0
42	37	0
42	38	0
42	39	0
42	40	0
42	41	1
42	42	1
42	43	1
42	44	0
42	45	0
42	46	0
42	47	0
42	48	0
42	49	0
42	50	0
42	51	0
42	52	0
42	53	0
42	54	0
42	55	0
42	56	0
42	57	0
42	58	0
42	59	0
42	60	0
42	61	0
42	62	0
42	63	0
42	64	0
42	65	0
42	66	0
42	67	0
42	68	0
43	1	0
43	2	0
43	3	0
43	4	0
43	5	0
43	6	0
43	7	0
43	8	0
43	9	0
43	10	0
43	11	0
43	12	0
43	13	0
43	14	0
43	15	0
43	16	0
43	17	0
43	18	0
43	19	0
43	20	0
43	21	0
43	22	0
43	23	0
43	24	0
43	25	0
43	26	0
43	27	0
43	28	0
43	29	0
43	30	0
43	31	0
43	32	0
43	33	0
43	34	0
43	35	0
43	36	0
43	37	0
43	38	0
43	39	0
43	40	0
43	41	0
43	42	1
43	43	1
43	44	1
43	45	0
43	46	0
43	47	0
43	48	0
43	49	0
43	50	0
43	51	0
43	52	0
43	53	0
43	54	0
43	55	0
43	56	0
43	57	0
43	58	0
43	59	0
43	60	0
43	61	0
43	62	0
43	63	0
43	64	0
43	65	0
43	66	0
43	67	0
43	68	0
44	1	0
44	2	0
44	3	0
44	4	0
44	5	0
44	6	0
44	7	0
44	8	0
44	9	0
44	10	0
44	11	0
44	12	0
44	13	0
44	14	0
44	15	0
44	16	0
44	17	0
44	18	0
44	19	0
44	20	0
44	21	0
44	22	0
44	23	0
44	24	0
44	25	0
44	26	0
44	27	0
44	28	0
44	29	0
44	30	0
44	31	0
44	32	0
44	33	0
44	34	0
44	35	0
44	36	0
44	37	0
44	38	0
44	39	0
44	40	0
44	41	0
44	42	0
44	43	1
44	44	1
44	45	1
44	46	0
44	47	0
44	48	0
44	49	0
44	50	0
44	51	0
44	52	0
44	53	0
44	54	0
44	55	0
44	56	0
44	57	0
44	58	0
44	59	0
44	60	0
44	61	0
44	62	0
44	63	0
44	64	0
44	65	0
44	66	0
44	67	0
44	68	0
45	1	0
45	2	0
45	3	0
45	4	0
45	5	0
45	6	0
45	7	0
45	8	0
45	9	0
45	10	0
45	11	0
45	12	0
45	13	0
45	14	0
45	15	0
45	16	0
45	17	0
45	18	0
45	19	0
45	20	0
45	21	0
45	22	0
45	23	0
45	24	0
45	25	0
45	26	0
45	27	0
45	28	0
45	29	0
45	30	0
45	31	0
45	32	0
45	33	0
45	34	0
45	35	0
45	36	0
45	37	0
45	38	0
45	39	0
45	40	0
45	41	0
45	42	0
45	43	0
45	44	1
45	45	1
45	46	0
45	47	0
45	48	0
45	49	0
45	50	0
45	51	0
45	52	0
45	53	0
45	54	0
45	55	0
45	56	0
45	57	0
45	58	0
45	59	0
45	60	0
45	61	0
45	62	0
45	63	0
45	64	0
45	65	0
45	66	0
45	67	0
45	68	0
46	1	0
46	2	0
46	3	1
46	4	0
46	5	0
46	6	0
46	7	0
46	8	0
46	9	0
46	10	0
46	11	0
46	12	0
46	13	0
46	14	0
46	15	0
46	16	0
46	17	0
46	18	0
46	19	0
46	20	0
46	21	0
46	22	0
46	23	0
46	24	0
46	25	0
46	26	0
46	27	0
46	28	0
46	29	0
46	30	0
46	31	0
46	32	0
46	33	0
46	34	0
46	35	0
46	36	0
46	37	0
46	38	0
46	39	0
46	40	0
46	41	0
46	42	0
46	43	0
46	44	0
46	45	0
46	46	1
46	47	1
46	48	0
46	49	0
46	50	0
46	51	0
46	52	0
46	53	0
46	54	0
46	55	0
46	56	0
46	57	0
46	58	0
46	59	0
46	60	0
46	61	0
46	62	0
46	63	0
46	64	0
46	65	0
46	66	0
46	67	0
46	68	0
47	1	0
47	2	0
47	3	0
47	4	0
47	5	0
47	6	0
47	7	0
47	8	0
47	9	0
47	10	0
47	11	0
47	12	0
47	13	0
47	14	0
47	15	0
47	16	0
47	17	0
47	18	0
47	19	0
47	20	0
47	21	0
47	22	0
47	23	0
47	24	0
47	25	0
47	26	0
47	27	0
47	28	0
47	29	0
47	30	0
47	31	0
47	32	0
47	33	0
47	34	0
47	35	0
47	36	0
47	37	0
47	38	0
47	39	0
47	40	0
47	41	0
47	42	0
47	43	0
47	44	0
47	45	0
47	46	1
47	47	1
47	48	1
47	49	0
47	50	0
47	51	0
47	52	0
47	53	0
47	54	0
47	55	0
47	56	0
47	57	0
47	58	0
47	59	0
47	60	0
47	61	0
47	62	0
47	63	0
47	64	0
47	65	0
47	66	0
47	67	0
47	68	0
48	1	0
48	2	0
48	3	0
48	4	0
48	5	0
48	6	0
48	7	0
48	8	0
48	9	0
48	10	0
48	11	0
48	12	0
48	13	0
48	14	0
48	15	0
48	16	0
48	17	0
48	18	0
48	19	0
48	20	0
48	21	0
48	22	0
48	23	0
48	24	0
48	25	0
48	26	0
48	27	0
48	28	0
48	29	0
48	30	0
48	31	0
48	32	0
48	33	0
48	34	0
48	35	0
48	36	0
48	37	0
48	38	0
48	39	0
48	40	0
48	41	0
48	42	0
48	43	0
48	44	0
48	45	0
48	46	0
48	47	1
48	48	1
48	49	1
48	50	0
48	51	0
48	52	0
48	53	0
48	54	0
48	55	0
48	56	0
48	57	0
48	58	0
48	59	0
48	60	0
48	61	0
48	62	0
48	63	0
48	64	0
48	65	0
48	66	0
48	67	0
48	68	0
49	1	0
49	2	0
49	3	0
49	4	0
49	5	0
49	6	0
49	7	0
49	8	0
49	9	0
49	10	0
49	11	0
49	12	0
49	13	0
49	14	0
49	15	0
49	16	0
49	17	0
49	18	0
49	19	0
49	20	0
49	21	0
49	22	0
49	23	0
49	24	0
49	25	0
49	26	0
49	27	0
49	28	0
49	29	0
49	30	0
49	31	0
49	32	0
49	33	0
49	34	0
49	35	0
49	36	0
49	37	0
49	38	0
49	39	0
49	40	0
49	41	0
49	42	0
49	43	0
49	44	0
49	45	0
49	46	0
49	47	0
49	48	1
49	49	1
49	50	0
49	51	0
49	52	0
49	53	0
49	54	0
49	55	0
49	56	0
49	57	0
49	58	0
49	59	0
49	60	0
49	61	0
49	62	0
49	63	0
49	64	0
49	65	0
49	66	0
49	67	0
49	68	0
50	1	0
50	2	0
50	3	0
50	4	0
50	5	0
50	6	0
50	7	1
50	8	0
50	9	0
50	10	0
50	11	0
50	12	0
50	13	0
50	14	0
50	15	0
50	16	0
50	17	0
50	18	0
50	19	0
50	20	0
50	21	0
50	22	0
50	23	0
50	24	0
50	25	0
50	26	0
50	27	0
50	28	0
50	29	0
50	30	0
50	31	0
50	32	0
50	33	0
50	34	0
50	35	0
50	36	0
50	37	0
50	38	0
50	39	0
50	40	0
50	41	0
50	42	0
50	43	0
50	44	0
50	45	0
50	46	0
50	47	0
50	48	0
50	49	0
50	50	1
50	51	1
50	52	0
50	53	0
50	54	0
50	55	0
50	56	0
50	57	0
50	58	0
50	59	0
50	60	0
50	61	0
50	62	0
50	63	0
50	64	0
50	65	0
50	66	0
50	67	0
50	68	0
51	1	0
51	2	0
51	3	0
51	4	0
51	5	0
51	6	0
51	7	0
51	8	0
51	9	0
51	10	0
51	11	0
51	12	0
51	13	0
51	14	0
51	15	0
51	16	0
51	17	0
51	18	0
51	19	0
51	20	0
51	21	0
51	22	0
51	23	0
51	24	0
51	25	0
51	26	0
51	27	0
51	28	0
51	29	0
51	30	0
51	31	0
51	32	0
51	33	0
51	34	0
51	35	0
51	36	0
51	37	0
51	38	0
51	39	0
51	40	0
51	41	0
51	42	0
51	43	0
51	44	0
51	45	0
51	46	0
51	47	0
51	48	0
51	49	0
51	50	1
51	51	1
51	52	0
51	53	0
51	54	0
51	55	0
51	56	0
51	57	0
51	58	0
51	59	0
51	60	0
51	61	0
51	62	0
51	63	0
51	64	0
51	65	0
51	66	0
51	67	0
51	68	0
52	1	0
52	2	0
52	3	0
52	4	0
52	5	0
52	6	0
52	7	0
52	8	1
52	9	0
52	10	0
52	11	0
52	12	0
52	13	0
52	14	0
52	15	0
52	16	0
52	17	0
52	18	0
52	19	0
52	20	0
52	21	0
52	22	0
52	23	0
52	24	0
52	25	0
52	26	0
52	27	0
52	28	0
52	29	0
52	30	0
52	31	0
52	32	0
52	33	0
52	34	0
52	35	0
52	36	0
52	37	0
52	38	0
52	39	0
52	40	0
52	41	0
52	42	0
52	43	0
52	44	0
52	45	0
52	46	0
52	47	0
52	48	0
52	49	0
52	50	0
52	51	0
52	52	1
52	53	1
52	54	0
52	55	0
52	56	0
52	57	0
52	58	0
52	59	0
52	60	0
52	61	0
52	62	0
52	63	0
52	64	0
52	65	0
52	66	0
52	67	0
52	68	0
53	1	0
53	2	0
53	3	0
53	4	0
53	5	0
53	6	0
53	7	0
53	8	0
53	9	0
53	10	0
53	11	0
53	12	0
53	13	0
53	14	0
53	15	0
53	16	0
53	17	0
53	18	0
53	19	0
53	20	0
53	21	0
53	22	0
53	23	0
53	24	0
53	25	0
53	26	0
53	27	0
53	28	0
53	29	0
53	30	0
53	31	0
53	32	0
53	33	0
53	34	0
53	35	0
53	36	0
53	37	0
53	38	0
53	39	0
53	40	0
53	41	0
53	42	0
53	43	0
53	44	0
53	45	0
53	46	0
53	47	0
53	48	0
53	49	0
53	50	0
53	51	0
53	52	1
53	53	1
53	54	1
53	55	0
53	56	0
53	57	0
53	58	0
53	59	0
53	60	0
53	61	0
53	62	0
53	63	0
53	64	0
53	65	0
53	66	0
53	67	0
53	68	0
54	1	0
54	2	0
54	3	0
54	4	0
54	5	0
54	6	0
54	7	0
54	8	0
54	9	0
54	10	0
54	11	0
54	12	0
54	13	0
54	14	0
54	15	0
54	16	0
54	17	0
54	18	0
54	19	0
54	20	0
54	21	0
54	22	0
54	23	0
54	24	0
54	25	0
54	26	0
54	27	0
54	28	0
54	29	0
54	30	0
54	31	0
54	32	0
54	33	0
54	34	0
54	35	0
54	36	0
54	37	0
54	38	0
54	39	0
54	40	0
54	41	0
54	42	0
54	43	0
54	44	0
54	45	0
54	46	0
54	47	0
54	48	0
54	49	0
54	50	0
54	51	0
54	52	0
54	53	1
54	54	1
54	55	1
54	56	0
54	57	0
54	58	0
54	59	0
54	60	0
54	61	0
54	62	0
54	63	0
54	64	0
54	65	0
54	66	0
54	67	0
54	68	0
55	1	0
55	2	0
55	3	0
55	4	0
55	5	0
55	6	0
55	7	0
55	8	0
55	9	0
55	10	0
55	11	0
55	12	0
55	13	0
55	14	0
55	15	0
55	16	0
55	17	0
55	18	0
55	19	0
55	20	0
55	21	0
55	22	0
55	23	0
55	24	0
55	25	0
55	26	0
55	27	0
55	28	0
55	29	0
55	30	0
55	31	0
55	32	0
55	33	0
55	34	0
55	35	0
55	36	0
55	37	0
55	38	0
55	39	0
55	40	0
55	41	0
55	42	0
55	43	0
55	44	0
55	45	0
55	46	0
55	47	0
55	48	0
55	49	0
55	50	0
55	51	0
55	52	0
55	53	0
55	54	1
55	55	1
55	56	1
55	57	0
55	58	0
55	59	0
55	60	0
55	61	0
55	62	0
55	63	0
55	64	0
55	65	0
55	66	0
55	67	0
55	68	0
56	1	0
56	2	0
56	3	0
56	4	0
56	5	0
56	6	0
56	7	0
56	8	0
56	9	0
56	10	0
56	11	0
56	12	0
56	13	0
56	14	0
56	15	0
56	16	0
56	17	0
56	18	0
56	19	0
56	20	0
56	21	0
56	22	0
56	23	0
56	24	0
56	25	0
56	26	0
56	27	0
56	28	0
56	29	0
56	30	0
56	31	0
56	32	0
56	33	0
56	34	0
56	35	0
56	36	0
56	37	0
56	38	0
56	39	0
56	40	0
56	41	0
56	42	0
56	43	0
56	44	0
56	45	0
56	46	0
56	47	0
56	48	0
56	49	0
56	50	0
56	51	0
56	52	0
56	53	0
56	54	0
56	55	1
56	56	1
56	57	1
56	58	0
56	59	0
56	60	0
56	61	0
56	62	0
56	63	0
56	64	0
56	65	0
56	66	0
56	67	0
56	68	0
57	1	0
57	2	0
57	3	0
57	4	0
57	5	0
57	6	0
57	7	0
57	8	0
57	9	0
57	10	0
57	11	0
57	12	0
57	13	0
57	14	0
57	15	0
57	16	0
57	17	0
57	18	0
57	19	0
57	20	0
57	21	0
57	22	0
57	23	0
57	24	0
57	25	0
57	26	0
57	27	0
57	28	0
57	29	0
57	30	0
57	31	0
57	32	0
57	33	0
57	34	0
57	35	0
57	36	0
57	37	0
57	38	0
57	39	0
57	40	0
57	41	0
57	42	0
57	43	0
57	44	0
57	45	0
57	46	0
57	47	0
57	48	0
57	49	0
57	50	0
57	51	0
57	52	0
57	53	0
57	54	0
57	55	0
57	56	1
57	57	1
57	58	1
57	59	0
57	60	0
57	61	0
57	62	0
57	63	0
57	64	0
57	65	0
57	66	0
57	67	0
57	68	0
58	1	0
58	2	0
58	3	0
58	4	0
58	5	0
58	6	0
58	7	0
58	8	0
58	9	0
58	10	0
58	11	0
58	12	0
58	13	0
58	14	0
58	15	0
58	16	0
58	17	0
58	18	0
58	19	0
58	20	0
58	21	0
58	22	0
58	23	0
58	24	0
58	25	0
58	26	0
58	27	0
58	28	0
58	29	0
58	30	0
58	31	0
58	32	0
58	33	0
58	34	0
58	35	0
58	36	0
58	37	0
58	38	0
58	39	0
58	40	0
58	41	0
58	42	0
58	43	0
58	44	0
58	45	0
58	46	0
58	47	0
58	48	0
58	49	0
58	50	0
58	51	0
58	52	0
58	53	0
58	54	0
58	55	0
58	56	0
58	57	1
58	58	1
58	59	1
58	60	0
58	61	0
58	62	0
58	63	0
58	64	0
58	65	0
58	66	0
58	67	0
58	68	0
59	1	0
59	2	0
59	3	0
59	4	0
59	5	0
59	6	0
59	7	0
59	8	0
59	9	0
59	10	0
59	11	0
59	12	0
59	13	0
59	14	0
59	15	0
59	16	0
59	17	0
59	18	0
59	19	0
59	20	0
59	21	0
59	22	0
59	23	0
59	24	0
59	25	0
59	26	0
59	27	0
59	28	0
59	29	0
59	30	0
59	31	0
59	32	0
59	33	0
59	34	0
59	35	0
59	36	0
59	37	0
59	38	0
59	39	0
59	40	0
59	41	0
59	42	0
59	43	0
59	44	0
59	45	0
59	46	0
59	47	0
59	48	0
59	49	0
59	50	0
59	51	0
59	52	0
59	53	0
59	54	0
59	55	0
59	56	0
59	57	0
59	58	1
59	59	1
59	60	1
59	61	0
59	62	0
59	63	0
59	64	0
59	65	0
59	66	0
59	67	0
59	68	0
60	1	0
60	2	0
60	3	0
60	4	0
60	5	0
60	6	0
60	7	0
60	8	0
60	9	0
60	10	0
60	11	0
60	12	0
60	13	0
60	14	0
60	15	0
60	16	0
60	17	0
60	18	0
60	19	0
60	20	0
60	21	0
60	22	0
60	23	0
60	24	0
60	25	0
60	26	0
60	27	0
60	28	0
60	29	0
60	30	0
60	31	0
60	32	0
60	33	0
60	34	0
60	35	0
60	36	0
60	37	0
60	38	0
60	39	0
60	40	0
60	41	0
60	42	0
60	43	0
60	44	0
60	45	0
60	46	0
60	47	0
60	48	0
60	49	0
60	50	0
60	51	0
60	52	0
60	53	0
60	54	0
60	55	0
60	56	0
60	57	0
60	58	0
60	59	1
60	60	1
60	61	1
60	62	0
60	63	0
60	64	0
60	65	0
60	66	0
60	67	0
60	68	0
61	1	0
61	2	0
61	3	0
61	4	0
61	5	0
61	6	0
61	7	0
61	8	0
61	9	0
61	10	0
61	11	0
61	12	0
61	13	0
61	14	0
61	15	0
61	16	0
61	17	0
61	18	0
61	19	0
61	20	0
61	21	0
61	22	0
61	23	0
61	24	0
61	25	0
61	26	0
61	27	0
61	28	0
61	29	0
61	30	0
61	31	0
61	32	0
61	33	0
61	34	0
61	35	0
61	36	0
61	37	0
61	38	0
61	39	0
61	40	0
61	41	0
61	42	0
61	43	0
61	44	0
61	45	0
61	46	0
61	47	0
61	48	0
61	49	0
61	50	0
61	51	0
61	52	0
61	53	0
61	54	0
61	55	0
61	56	0
61	57	0
61	58	0
61	59	0
61	60	1
61	61	1
61	62	1
61	63	0
61	64	0
61	65	0
61	66	0
61	67	0
61	68	0
62	1	0
62	2	0
62	3	0
62	4	0
62	5	0
62	6	0
62	7	0
62	8	0
62	9	0
62	10	0
62	11	0
62	12	0
62	13	0
62	14	0
62	15	0
62	16	0
62	17	0
62	18	0
62	19	0
62	20	0
62	21	0
62	22	0
62	23	0
62	24	0
62	25	0
62	26	0
62	27	0
62	28	0
62	29	0
62	30	0
62	31	0
62	32	0
62	33	0
62	34	0
62	35	0
62	36	0
62	37	0
62	38	0
62	39	0
62	40	0
62	41	0
62	42	0
62	43	0
62	44	0
62	45	0
62	46	0
62	47	0
62	48	0
62	49	0
62	50	0
62	51	0
62	52	0
62	53	0
62	54	0
62	55	0
62	56	0
62	57	0
62	58	0
62	59	0
62	60	0
62	61	1
62	62	1
62	63	1
62	64	0
62	65	0
62	66	0
62	67	0
62	68	0
63	1	0
63	2	0
63	3	0
63	4	0
63	5	0
63	6	0
63	7	0
63	8	0
63	9	0
63	10	0
63	11	0
63	12	0
63	13	0
63	14	0
63	15	0
63	16	0
63	17	0
63	18	0
63	19	0
63	20	0
63	21	0
63	22	0
63	23	0
63	24	0
63	25	0
63	26	0
63	27	0
63	28	0
63	29	0
63	30	0
63	31	0
63	32	0
63	33	0
63	34	0
63	35	0
63	36	0
63	37	0
63	38	0
63	39	0
63	40	0
63	41	0
63	42	0
63	43	0
63	44	0
63	45	0
63	46	0
63	47	0
63	48	0
63	49	0
63	50	0
63	51	0
63	52	0
63	53	0
63	54	0
63	55	0
63	56	0
63	57	0
63	58	0
63	59	0
63	60	0
63	61	0
63	62	1
63	63	1
63	64	1
63	65	0
63	66	0
63	67	0
63	68	0
64	1	0
64	2	0
64	3	0
64	4	0
64	5	0
64	6	0
64	7	0
64	8	0
64	9	0
64	10	0
64	11	0
64	12	0
64	13	0
64	14	0
64	15	0
64	16	0
64	17	0
64	18	0
64	19	0
64	20	0
64	21	0
64	22	0
64	23	0
64	24	0
64	25	0
64	26	0
64	27	0
64	28	0
64	29	0
64	30	0
64	31	0
64	32	0
64	33	0
64	34	0
64	35	0
64	36	0
64	37	0
64	38	0
64	39	0
64	40	0
64	41	0
64	42	0
64	43	0
64	44	0
64	45	0
64	46	0
64	47	0
64	48	0
64	49	0
64	50	0
64	51	0
64	52	0
64	53	0
64	54	0
64	55	0
64	56	0
64	57	0
64	58	0
64	59	0
64	60	0
64	61	0
64	62	0
64	63	1
64	64	1
64	65	0
64	66	0
64	67	0
64	68	0
65	1	0
65	2	0
65	3	0
65	4	0
65	5	0
65	6	0
65	7	0
65	8	0
65	9	0
65	10	1
65	11	0
65	12	0
65	13	0
65	14	0
65	15	0
65	16	0
65	17	0
65	18	0
65	19	0
65	20	0
65	21	0
65	22	0
65	23	0
65	24	0
65	25	0
65	26	0
65	27	0
65	28	0
65	29	0
65	30	0
65	31	0
65	32	0
65	33	0
65	34	0
65	35	0
65	36	0
65	37	0
65	38	0
65	39	0
65	40	0
65	41	0
65	42	0
65	43	0
65	44	0
65	45	0
65	46	0
65	47	0
65	48	0
65	49	0
65	50	0
65	51	0
65	52	0
65	53	0
65	54	0
65	55	0
65	56	0
65	57	0
65	58	0
65	59	0
65	60	0
65	61	0
65	62	0
65	63	0
65	64	0
65	65	1
65	66	1
65	67	0
65	68	0
66	1	0
66	2	0
66	3	0
66	4	0
66	5	0
66	6	0
66	7	0
66	8	0
66	9	0
66	10	0
66	11	0
66	12	0
66	13	0
66	14	0
66	15	0
66	16	0
66	17	0
66	18	0
66	19	0
66	20	0
66	21	0
66	22	0
66	23	0
66	24	0
66	25	0
66	26	0
66	27	0
66	28	0
66	29	0
66	30	0
66	31	0
66	32	0
66	33	0
66	34	0
66	35	0
66	36	0
66	37	0
66	38	0
66	39	0
66	40	0
66	41	0
66	42	0
66	43	0
66	44	0
66	45	0
66	46	0
66	47	0
66	48	0
66	49	0
66	50	0
66	51	0
66	52	0
66	53	0
66	54	0
66	55	0
66	56	0
66	57	0
66	58	0
66	59	0
66	60	0
66	61	0
66	62	0
66	63	0
66	64	0
66	65	1
66	66	1
66	67	0
66	68	0
67	1	0
67	2	0
67	3	0
67	4	0
67	5	0
67	6	0
67	7	0
67	8	0
67	9	0
67	10	0
67	11	1
67	12	0
67	13	0
67	14	0
67	15	0
67	16	0
67	17	0
67	18	0
67	19	0
67	20	0
67	21	0
67	22	0
67	23	0
67	24	0
67	25	0
67	26	0
67	27	0
67	28	0
67	29	0
67	30	0
67	31	0
67	32	0
67	33	0
67	34	0
67	35	0
67	36	0
67	37	0
67	38	0
67	39	0
67	40	0
67	41	0
67	42	0
67	43	0
67	44	0
67	45	0
67	46	0
67	47	0
67	48	0
67	49	0
67	50	0
67	51	0
67	52	0
67	53	0
67	54	0
67	55	0
67	56	0
67	57	0
67	58	0
67	59	0
67	60	0
67	61	0
67	62	0
67	63	0
67	64	0
67	65	0
67	66	0
67	67	1
67	68	1
68	1	0
68	2	0
68	3	0
68	4	0
68	5	0
68	6	0
68	7	0
68	8	0
68	9	0
68	10	0
68	11	0
68	12	0
68	13	0
68	14	0
68	15	0
68	16	0
68	17	0
68	18	0
68	19	0
68	20	0
68	21	0
68	22	0
68	23	0
68	24	0
68	25	0
68	26	0
68	27	0
68	28	0
68	29	0
68	30	0
68	31	0
68	32	0
68	33	0
68	34	0
68	35	0
68	36	0
68	37	0
68	38	0
68	39	0
68	40	0
68	41	0
68	42	0
68	43	0
68	44	0
68	45	0
68	46	0
68	47	0
68	48	0
68	49	0
68	50	0
68	51	0
68	52	0
68	53	0
68	54	0
68	55	0
68	56	0
68	57	0
68	58	0
68	59	0
68	60	0
68	61	0
68	62	0
68	63	0
68	64	0
68	65	0
68	66	0
68	67	1
68	68	1


==> plots/Ybus13.txt <==
1	1	1
1	2	0.50868
1	3	0.017504
1	4	0.45897
1	5	0.19176
1	6	0.012041
1	7	0.015629
1	8	0.017616
1	9	0.018193
1	10	0.017616
2	1	0.50041
2	2	1
2	3	0.95092
2	4	0.063515
2	5	0.0072437
2	6	0.013693
2	7	0.013291
2	8	0.00443
2	9	0
2	10	0.006851
3	1	0.0016714
3	2	0.95095
3	3	1
3	4	0.013287
3	5	0.0072437
3	6	0
3	7	0.015629
3	8	0.017616
3	9	0.018193
3	10	0.00011423
4	1	0.45024
4	2	0.064148
4	3	0.013262
4	4	1
4	5	0
4	6	0.013693
4	7	0.0015398
4	8	0.0067478
4	9	0.00067572
4	10	0.012653
5	1	0.18723
5	2	0.018193
5	3	0.017504
5	4	0.01036
5	5	1
5	6	0.67305
5	7	0.12046
5	8	0.12295
5	9	0.83317
5	10	0.45155
6	1	0
6	2	0.018193
6	3	0.0038642
6	4	0.017529
6	5	0.67091
6	6	1
6	7	0.31213
6	8	0.38551
6	9	0.018193
6	10	0.017616
7	1	0.0016714
7	2	0.01586
7	3	0.017504
7	4	0.0034665
7	5	0.11296
7	6	0.31078
7	7	1
7	8	0.078584
7	9	0.018193
7	10	0.0020183
8	1	0.0016714
8	2	0.0050144
8	3	0.017504
8	4	0.0066596
8	5	0.11369
8	6	0.38305
8	7	0.076721
8	8	1
8	9	0.018193
8	10	0
9	1	0.0016714
9	2	0
9	3	0.017504
9	4	0
9	5	0.83131
9	6	0.013693
9	7	0.015629
9	8	0.017616
9	9	1
9	10	0.017616
10	1	0.0016714
10	2	0.0074339
10	3	0
10	4	0.012565
10	5	0.44576
10	6	0.013693
10	7	0
10	8	0
10	9	0.018193
10	10	1


==> plots/Ybus37.txt <==
1	1	1
1	2	0.29412
1	3	0.03191
1	4	0.019215
1	5	0.017197
1	6	0.053855
1	7	0.0069103
1	8	0.00087847
1	9	0.019692
1	10	0.01992
1	11	0.0028873
1	12	0.0024052
1	13	0.012114
1	14	0.0084676
1	15	0.019537
1	16	0.077042
1	17	0.016388
1	18	0.01834
1	19	0.018998
1	20	0.0014747
1	21	0.014022
1	22	0.013543
1	23	0.00027319
1	24	0.019813
1	25	0.011863
1	26	0.019754
1	27	0.019968
1	28	0.030523
1	29	0.019552
1	30	0.0071577
1	31	0.019791
1	32	0.024157
1	33	0.019459
1	34	0.019714
1	35	0.0016127
1	36	0.019754
2	1	0.29407
2	2	1
2	3	0.28477
2	4	0.019215
2	5	0.02872
2	6	0.3544
2	7	9.9127e-05
2	8	0.00041785
2	9	0.019692
2	10	0.01992
2	11	0.012178
2	12	0.0048055
2	13	0.0055508
2	14	0.01984
2	15	0.0071
2	16	0.34132
2	17	0.016388
2	18	0.0067166
2	19	0.0049831
2	20	0.0032194
2	21	0.014022
2	22	0.015748
2	23	0.0031946
2	24	0.019813
2	25	0.009895
2	26	0.019754
2	27	0.0041947
2	28	0.019446
2	29	0.019552
2	30	0.0020876
2	31	0.004982
2	32	0.0048062
2	33	0.0037722
2	34	0.01109
2	35	0.019578
2	36	0.019754
3	1	0.03202
3	2	0.2849
3	3	1
3	4	0.37641
3	5	0.69517
3	6	0.087785
3	7	0.0069103
3	8	0.0066488
3	9	0.010621
3	10	0.01992
3	11	0.0017192
3	12	0.0055276
3	13	0.012114
3	14	0.01984
3	15	0.0082764
3	16	0.033509
3	17	0
3	18	0.00065637
3	19	0.018998
3	20	0.011304
3	21	0.003762
3	22	0.013543
3	23	0.00038668
3	24	0.0032164
3	25	0.0189
3	26	0.0055832
3	27	0.019968
3	28	0.019446
3	29	0.019552
3	30	0.019989
3	31	0.013042
3	32	0.0058386
3	33	0.003777
3	34	0.00049625
3	35	0.019578
3	36	0.019754
4	1	0.019614
4	2	0.01968
4	3	0.37659
4	4	1
4	5	0.019968
4	6	0.019691
4	7	0.0069103
4	8	0
4	9	0.012064
4	10	0.019134
4	11	0.012178
4	12	0.0054399
4	13	0.012114
4	14	0.01984
4	15	0.019537
4	16	0.019781
4	17	0.016388
4	18	0.01834
4	19	0.0013652
4	20	0.013487
4	21	0.0014496
4	22	0.013543
4	23	0.019882
4	24	0.019813
4	25	0.0189
4	26	0.0089694
4	27	0.0057836
4	28	0.001706
4	29	0.012197
4	30	0.019989
4	31	0.019791
4	32	0.0023132
4	33	0.0068943
4	34	0.019714
4	35	0.019578
4	36	0.019754
5	1	0.016841
5	2	0.028434
5	3	0.69503
5	4	0.019215
5	5	1
5	6	0.030425
5	7	0.0047552
5	8	0.0023905
5	9	0.019692
5	10	0.01992
5	11	0.001256
5	12	0.019682
5	13	0.0017014
5	14	0.0021482
5	15	0.019537
5	16	0.019876
5	17	0.0042646
5	18	0.0018805
5	19	0.0092886
5	20	0.019989
5	21	0
5	22	0.0003482
5	23	0.0077053
5	24	0.0036605
5	25	0.002821
5	26	0.019754
5	27	0
5	28	0.0016429
5	29	0.019552
5	30	0.0025697
5	31	0.019791
5	32	0.01992
5	33	0.019459
5	34	0.0023075
5	35	0.0039745
5	36	0.0094024
6	1	0.05378
6	2	0.3544
6	3	0.08761
6	4	0.019215
6	5	0.0307
6	6	1
6	7	0.22124
6	8	0.0066488
6	9	0.019692
6	10	0.01992
6	11	0.0023213
6	12	0.019682
6	13	1.0293e-05
6	14	0.00098685
6	15	5.769e-05
6	16	0.09763
6	17	0.0044657
6	18	0.0035798
6	19	0.012324
6	20	0.019989
6	21	0.00542
6	22	0.013543
6	23	0.019882
6	24	0.005069
6	25	0.0189
6	26	0.0013115
6	27	0.0095974
6	28	0.0032998
6	29	0.019552
6	30	0.00097719
6	31	0.001855
6	32	0.01992
6	33	0.019459
6	34	0.019714
6	35	0.019578
6	36	0.00018305
7	1	0.019614
7	2	0
7	3	0.019502
7	4	0.019215
7	5	0.013743
7	6	0.63895
7	7	0.3462
7	8	1
7	9	0.014694
7	10	0.40275
7	11	0.0051423
7	12	0.019682
7	13	0.00092567
7	14	0.0069027
7	15	0.00441
7	16	0
7	17	0.0011104
7	18	0.01834
7	19	0.018998
7	20	2.8947e-05
7	21	0.0054999
7	22	0.013543
7	23	0.0027669
7	24	0.0037222
7	25	0.0189
7	26	0.0068954
7	27	0.019968
7	28	0.019446
7	29	0.019552
7	30	0.00024907
7	31	0.00306
7	32	0.0011747
7	33	0.019459
7	34	0.019714
7	35	0.0059404
7	36	0.0065867
8	1	0.0029445
8	2	0.0016811
8	3	0.019502
8	4	0
8	5	0.0076715
8	6	0.019691
8	7	1
8	8	0.34602
8	9	0.49487
8	10	0.01992
8	11	0.0012094
8	12	0.019682
8	13	0.0041311
8	14	0.0067884
8	15	0.0097782
8	16	0.017045
8	17	0.016388
8	18	0.01834
8	19	0.0041751
8	20	0.0032464
8	21	0.014022
8	22	0.0054491
8	23	0.0037453
8	24	0.001434
8	25	0.0189
8	26	0.0066349
8	27	0.019968
8	28	0.019446
8	29	0.0063765
8	30	0.019989
8	31	0.008998
8	32	0.01992
8	33	0.00047283
8	34	0.01253
8	35	0.019578
8	36	0.019754
9	1	0.019614
9	2	0.01968
9	3	0.01043
9	4	0.011583
9	5	0.019968
9	6	0.019691
9	7	0.0051808
9	8	0.17115
9	9	1
9	10	0.01992
9	11	0.00078082
9	12	0.001297
9	13	0.00044551
9	14	0.0049699
9	15	0.00074161
9	16	0.019781
9	17	0.0027636
9	18	0.002993
9	19	0.018998
9	20	0.019989
9	21	0.014022
9	22	0.013543
9	23	0.0012879
9	24	0.019813
9	25	0.0046657
9	26	0.019754
9	27	0.010631
9	28	0.0061173
9	29	0
9	30	0.019989
9	31	0.019791
9	32	0.00023267
9	33	0.019459
9	34	0.019714
9	35	0.019578
9	36	0.019754
10	1	0.019614
10	2	0.01968
10	3	0.019502
10	4	0.018429
10	5	0.019968
10	6	0.019691
10	7	0.13944
10	8	0.0066488
10	9	0.019692
10	10	1
10	11	0.1138
10	12	0.019682
10	13	0.012114
10	14	0.39203
10	15	0.0064335
10	16	0.019781
10	17	0.016388
10	18	0.01834
10	19	0.0079082
10	20	0.0066634
10	21	0.014022
10	22	0.013543
10	23	0.019882
10	24	0.019813
10	25	0.00059947
10	26	0.019754
10	27	0.017268
10	28	0
10	29	0.0008788
10	30	0.00076752
10	31	0.019791
10	32	0
10	33	0
10	34	0.00079948
10	35	0.019578
10	36	0.019754
11	1	0.0044963
11	2	0.01968
11	3	0.0024824
11	4	0.019215
11	5	0.0022029
11	6	0.0036536
11	7	0.0029483
11	8	0.00047059
11	9	0.001148
11	10	0.18522
11	11	0.61472
11	12	0.22311
11	13	1
11	14	0.00070578
11	15	0.0018828
11	16	0.010923
11	17	0.016388
11	18	0.01834
11	19	0.01148
11	20	0.019989
11	21	0.014022
11	22	0.013543
11	23	0.019882
11	24	0.0011199
11	25	0.0045924
11	26	0.019754
11	27	0.019968
11	28	0.019446
11	29	0.019552
11	30	0.00018105
11	31	0.0031346
11	32	0.0012585
11	33	0.0015856
11	34	0.0016931
11	35	0.019578
11	36	0.019754
12	1	0.0023358
12	2	0.0048033
12	3	0.0053454
12	4	0.004966
12	5	0.019968
12	6	0.019691
12	7	0.0069103
12	8	0.0066488
12	9	0.0013066
12	10	0.01992
12	11	0.13721
12	12	1
12	13	0.012114
12	14	0.01984
12	15	0.019537
12	16	0.0033378
12	17	0.00070001
12	18	0.01834
12	19	0.018998
12	20	0.0020714
12	21	0.001124
12	22	0.013543
12	23	0.0002036
12	24	0.019813
12	25	0.0189
12	26	0.019754
12	27	0.00054624
12	28	0.00058767
12	29	0.0011796
12	30	0.019989
12	31	0.019791
12	32	0.01992
12	33	0.019459
12	34	0.019714
12	35	0
12	36	0.019754
13	1	0.019614
13	2	0.0090026
13	3	0.019502
13	4	0.019215
13	5	0.0030335
13	6	0
13	7	0.00061068
13	8	0.0021529
13	9	0.00070878
13	10	0.01992
13	11	1
13	12	0.019682
13	13	0.61469
13	14	0.0034361
13	15	0.019537
13	16	0.019781
13	17	0.0032319
13	18	0.010937
13	19	0.018998
13	20	0.019989
13	21	0.0019441
13	22	0
13	23	0.00017791
13	24	0.019813
13	25	0.0189
13	26	0.00057821
13	27	0.019968
13	28	0.0033591
13	29	0.019552
13	30	0.00033064
13	31	0.019791
13	32	0.01992
13	33	0.019459
13	34	0.019714
13	35	0.00089708
13	36	0.0011036
14	1	0.0082391
14	2	0.01968
14	3	0.019502
14	4	0.019215
14	5	0.0022793
14	6	0.00083516
14	7	0.0024321
14	8	0.0021299
14	9	0.0048195
14	10	0.39208
14	11	0.0004162
14	12	0.019682
14	13	0.0020294
14	14	1
14	15	0.60287
14	16	0.0044085
14	17	0.016388
14	18	0.01834
14	19	0.0046639
14	20	0.019989
14	21	0.0032486
14	22	0.0032299
14	23	0.019882
14	24	0
14	25	0.00065352
14	26	0.001488
14	27	0.019968
14	28	0.019446
14	29	0.019552
14	30	0.00015232
14	31	0.0083541
14	32	0.01992
14	33	0.00058207
14	34	0.00072459
14	35	0.019578
14	36	0.0015543
15	1	0.019614
15	2	0.0072446
15	3	0.0082414
15	4	0.019215
15	5	0.019968
15	6	0.00021445
15	7	0.0016756
15	8	0.0032709
15	9	0.000899
15	10	0.0068211
15	11	0.0013291
15	12	0.019682
15	13	0.012114
15	14	0.60299
15	15	1
15	16	0.019781
15	17	0.0083777
15	18	0.0052076
15	19	0.018998
15	20	0.019989
15	21	0.014022
15	22	0.013543
15	23	0.001491
15	24	0.019813
15	25	0.00022721
15	26	0.019754
15	27	0.0043163
15	28	0.0069549
15	29	0.0023413
15	30	0.019989
15	31	0.019791
15	32	0.0037924
15	33	0.019459
15	34	0.019714
15	35	0.019578
15	36	0.019754
16	1	0.076884
16	2	0.34125
16	3	0.033234
16	4	0.019215
16	5	0.020063
16	6	0.097547
16	7	6.326e-05
16	8	0.0057014
16	9	0.019692
16	10	0.01992
16	11	0.006733
16	12	0.0032367
16	13	0.012114
16	14	0.0044676
16	15	0.019537
16	16	1
16	17	0.77339
16	18	0.056237
16	19	0.018998
16	20	0.015399
16	21	0.27021
16	22	0.063145
16	23	0.018349
16	24	0.0015703
16	25	0.015588
16	26	0.0023175
16	27	0.019968
16	28	0.0099252
16	29	0.019552
16	30	0.0057373
16	31	0.019791
16	32	0.013786
16	33	0.0085204
16	34	0.019714
16	35	0.004921
16	36	0.019754
17	1	0.019614
17	2	0.01968
17	3	0.0018665
17	4	0.019215
17	5	0.0069279
17	6	0.0068631
17	7	0.0012211
17	8	0.0066488
17	9	0.0050324
17	10	0.01992
17	11	0.012178
17	12	0.0028024
17	13	0.0034128
17	14	0.01984
17	15	0.010917
17	16	0.8342
17	17	0.9275
17	18	1
17	19	0.018998
17	20	0.012392
17	21	0.014022
17	22	0.013543
17	23	0.014431
17	24	0.004995
17	25	0.012627
17	26	0.019754
17	27	0.012852
17	28	0.019446
17	29	0.0038899
17	30	0.019989
17	31	0.0036664
17	32	0.01992
17	33	0.019459
17	34	0.0059119
17	35	0.0074892
17	36	0.019754
18	1	0.019614
18	2	0.0071491
18	3	0.00043473
18	4	0.019215
18	5	0.002229
18	6	0.0037785
18	7	0.0069103
18	8	0.0066488
18	9	0.0031465
18	10	0.01992
18	11	0.012178
18	12	0.019682
18	13	0.0072084
18	14	0.01984
18	15	0.0053774
18	16	0.060634
18	17	1
18	18	0.92764
18	19	0.61729
18	20	0.75932
18	21	0.014022
18	22	0.013543
18	23	0.0045331
18	24	0.019813
18	25	0
18	26	0.00033055
18	27	0.019968
18	28	0.019446
18	29	0.0049786
18	30	0.019989
18	31	0.00065105
18	32	0.01992
18	33	0.019459
18	34	0.019714
18	35	0.0038468
18	36	0.012571
19	1	0.019614
19	2	0.005675
19	3	0.019502
19	4	0.0015863
19	5	0.010269
19	6	0.013022
19	7	0.0069103
19	8	0.001521
19	9	0.019692
19	10	0.0088405
19	11	0.0075607
19	12	0.019682
19	13	0.012114
19	14	0.0055181
19	15	0.019537
19	16	0.019781
19	17	0.016388
19	18	0.5729
19	19	1
19	20	0.019989
19	21	0.0047789
19	22	0.00038784
19	23	0.019882
19	24	0.007941
19	25	0.0189
19	26	0.0046682
19	27	0.019968
19	28	0.0040564
19	29	0.019552
19	30	0.019989
19	31	0.00080905
19	32	0.0050538
19	33	0.0023258
19	34	0.0050638
19	35	0.019578
19	36	0.0098514
20	1	0.0010924
20	2	0.0029051
20	3	0.010813
20	4	0.012708
20	5	0.019968
20	6	0.019691
20	7	0
20	8	0.00085091
20	9	0.019692
20	10	0.0065931
20	11	0.012178
20	12	0.0017589
20	13	0.012114
20	14	0.01984
20	15	0.019537
20	16	0.01519
20	17	0.0093254
20	18	0.70433
20	19	0.018998
20	20	1
20	21	0.014022
20	22	0.013543
20	23	0
20	24	0.0042175
20	25	0.0189
20	26	0.019754
20	27	0.0011151
20	28	0.019446
20	29	0.019552
20	30	0
20	31	0.0019681
20	32	0.01992
20	33	0.00070655
20	34	0.00321
20	35	0.0074625
20	36	0.019754
21	1	0.019614
21	2	0.01968
21	3	0.0049213
21	4	0.001342
21	5	5.0154e-05
21	6	0.0074682
21	7	0.0027193
21	8	0.0066488
21	9	0.019692
21	10	0.01992
21	11	0.012178
21	12	0.001355
21	13	0.001565
21	14	0.004534
21	15	0.019537
21	16	0.38376
21	17	0.016388
21	18	0.01834
21	19	0.0058549
21	20	0.019989
21	21	0.70394
21	22	1
21	23	0.019882
21	24	0.019813
21	25	0.0189
21	26	0.0028967
21	27	0.019968
21	28	0.019446
21	29	0.019552
21	30	0.0028981
21	31	0.0039774
21	32	0.01992
21	33	0.015654
21	34	0.00057634
21	35	0.0029155
21	36	0.019754
22	1	0.019614
22	2	0.022812
22	3	0.019502
22	4	0.019215
22	5	0.0012344
22	6	0.019691
22	7	0.0069103
22	8	0.0026694
22	9	0.019692
22	10	0.01992
22	11	0.012178
22	12	0.019682
22	13	0.00029118
22	14	0.0051952
22	15	0.019537
22	16	0.090221
22	17	0.016388
22	18	0.01834
22	19	0.00030148
22	20	0.019989
22	21	1
22	22	0.7038
22	23	0.57547
22	24	0.99702
22	25	1
22	26	0.0066146
22	27	0.019968
22	28	0.017116
22	29	0.0025014
22	30	0.0017158
22	31	0.019791
22	32	0.0064986
22	33	0.0012238
22	34	0.0056405
22	35	0.019578
22	36	0.019754
23	1	0
23	2	0.0029894
23	3	0
23	4	0.019215
23	5	0.0077931
23	6	0.019691
23	7	0.0009857
23	8	0.0010614
23	9	0.0010942
23	10	0.01992
23	11	0.012178
23	12	0
23	13	0
23	14	0.01984
23	15	0.00114
23	16	0.018249
23	17	0.011321
23	18	0.0041
23	19	0.018998
23	20	0.00010948
23	21	0.014022
23	22	0.40482
23	23	1
23	24	0.0111
23	25	0.0189
23	26	0.019294
23	27	0.019968
23	28	0.019446
23	29	0.0028147
23	30	0.019989
23	31	0.0038881
23	32	0.0068445
23	33	0.019459
23	34	0.019714
23	35	0.0011468
23	36	0.019754
24	1	0.019614
24	2	0.01968
24	3	0.0029003
24	4	0.019215
24	5	0.0038182
24	6	0.0049446
24	7	0.0013405
24	8	0.00028524
24	9	0.019692
24	10	0.01992
24	11	0.0006873
24	12	0.019682
24	13	0.012114
24	14	2.6885e-05
24	15	0.019537
24	16	0.0015379
24	17	0.002614
24	18	0.01834
24	19	0.0071156
24	20	0.004396
24	21	0.014022
24	22	0.7017
24	23	0.011169
24	24	1
24	25	0.0189
24	26	0.010947
24	27	0.019968
24	28	0.019446
24	29	0.0014081
24	30	0.019989
24	31	0.0057893
24	32	0.010198
24	33	0.00043838
24	34	0.019714
24	35	0.019578
24	36	0.0026022
25	1	0.012252
25	2	0.01026
25	3	0.019502
25	4	0.019215
25	5	0.0031526
25	6	0.019691
25	7	0.0069103
25	8	0.0066488
25	9	0.0048009
25	10	0.00077949
25	11	0.0029789
25	12	0.019682
25	13	0.012114
25	14	0.00075449
25	15	0
25	16	0.016318
25	17	0.010289
25	18	0
25	19	0.018998
25	20	0.019989
25	21	0.014022
25	22	0.73623
25	23	0.019882
25	24	0.019813
25	25	0.95597
25	26	0.52935
25	27	0.59481
25	28	0.16539
25	29	0.019552
25	30	0.00070966
25	31	0.019791
25	32	0.01992
25	33	0.019459
25	34	0.019714
25	35	0.0019178
25	36	0.0080475
26	1	0.019614
26	2	0.01968
26	3	0.0053284
26	4	0.0084246
26	5	0.019968
26	6	0.0012474
26	7	0.0024597
26	8	0.0021069
26	9	0.019692
26	10	0.01992
26	11	0.012178
26	12	0.019682
26	13	0.00032629
26	14	0.0015755
26	15	0.019537
26	16	0.0023457
26	17	0.016388
26	18	0.00032217
26	19	0.0039005
26	20	0.019989
26	21	0.0021576
26	22	0.0042908
26	23	0.019422
26	24	0.011007
26	25	0.50605
26	26	1
26	27	0.019968
26	28	0.019446
26	29	0.0091916
26	30	0.0010981
26	31	0.01187
26	32	0.017658
26	33	0.010096
26	34	0.0035118
26	35	0.00087909
26	36	0
27	1	0.019614
27	2	0.0039015
27	3	0.019502
27	4	0.0050191
27	5	0
27	6	0.0093169
27	7	0.0069103
27	8	0.0066488
27	9	0.010351
27	10	0.017219
27	11	0.012178
27	12	0.00025422
27	13	0.012114
27	14	0.01984
27	15	0.0038781
27	16	0.019781
27	17	0.0097717
27	18	0.01834
27	19	0.018998
27	20	0.0011361
27	21	0.014022
27	22	0.013543
27	23	0.019882
27	24	0.019813
27	25	0.56854
27	26	0.019754
27	27	1
27	28	0.52471
27	29	0.019552
27	30	0.00062992
27	31	0.019791
27	32	0.01992
27	33	0.019459
27	34	0
27	35	0.0020882
27	36	0.0070982
28	1	0.030689
28	2	0.01968
28	3	0.019502
28	4	0.0014708
28	5	0.0021748
28	6	0.0035487
28	7	0.0069103
28	8	0.0066488
28	9	0.0063662
28	10	0.00048309
28	11	0.012178
28	12	0.00082833
28	13	0.002228
28	14	0.01984
28	15	0.0070473
28	16	0.010264
28	17	0.016388
28	18	0.01834
28	19	0.0036011
28	20	0.019989
28	21	0.014022
28	22	0.011903
28	23	0.019882
28	24	0.019813
28	25	0.15837
28	26	0.019754
28	27	0.52496
28	28	1
28	29	0.39178
28	30	0.011638
28	31	0.067426
28	32	0.57753
28	33	0.061178
28	34	0.0024815
28	35	0.019578
28	36	0.019754
29	1	0.019614
29	2	0.01968
29	3	0.019502
29	4	0.011857
29	5	0.019968
29	6	0.019691
29	7	0.0069103
29	8	0.0020884
29	9	0.00014278
29	10	0.0012539
29	11	0.012178
29	12	0.0013126
29	13	0.012114
29	14	0.01984
29	15	0.0023266
29	16	0.019781
29	17	0.0018339
29	18	0.0048241
29	19	0.018998
29	20	0.019989
29	21	0.014022
29	22	0.0015393
29	23	0.0031505
29	24	0.0016747
29	25	0.0189
29	26	0.0093959
29	27	0.019968
29	28	0.39171
29	29	1
29	30	0.084665
29	31	0.4042
29	32	0.01992
29	33	0.019459
29	34	0.019714
29	35	0.0021886
29	36	0.0035524
30	1	0.0067776
30	2	0.0017729
30	3	0.019502
30	4	0.019215
30	5	0.0025488
30	6	0.00067328
30	7	7.6209e-05
30	8	0.0066488
30	9	0.019692
30	10	0.00069684
30	11	0
30	12	0.019682
30	13	2.6602e-05
30	14	0
30	15	0.019537
30	16	0.0055268
30	17	0.016388
30	18	0.01834
30	19	0.018998
30	20	0
30	21	0.0019902
30	22	0.00067257
30	23	0.019882
30	24	0.019813
30	25	0.00046513
30	26	0.0008583
30	27	0.00060896
30	28	0.011091
30	29	0.084257
30	30	1
30	31	0.010208
30	32	0.0078049
30	33	0.0031447
30	34	0.0010356
30	35	0.0002994
30	36	0.019754
31	1	0.019614
31	2	0.0048687
31	3	0.012751
31	4	0.019215
31	5	0.019968
31	6	0.0017526
31	7	0.0011189
31	8	0.0029119
31	9	0.019692
31	10	0.01992
31	11	0.0019395
31	12	0.019682
31	13	0.012114
31	14	0.0084029
31	15	0.019537
31	16	0.019781
31	17	0.0013997
31	18	0.00058382
31	19	0
31	20	0.0021692
31	21	0.0028913
31	22	0.013543
31	23	0.0039798
31	24	0.0058115
31	25	0.0189
31	26	0.011832
31	27	0.019968
31	28	0.067097
31	29	0.40405
31	30	0.010408
31	31	1
31	32	0.0001308
31	33	0.019459
31	34	0.019714
31	35	0.019578
31	36	0.019754
32	1	0.023853
32	2	0.0045627
32	3	0.0054155
32	4	0.0015958
32	5	0.019968
32	6	0.019691
32	7	0.00042114
32	8	0.0066488
32	9	0
32	10	0
32	11	0.00070589
32	12	0.019682
32	13	0.012114
32	14	0.01984
32	15	0.0034036
32	16	0.013647
32	17	0.016388
32	18	0.01834
32	19	0.0041179
32	20	0.019989
32	21	0.014022
32	22	0.0040907
32	23	0.006806
32	24	0.01009
32	25	0.0189
32	26	0.017492
32	27	0.019968
32	28	0.57732
32	29	0.019552
32	30	0.007875
32	31	0
32	32	1
32	33	0.90823
32	34	0.019714
32	35	0.019578
32	36	0.019754
33	1	0.019614
33	2	0.003997
33	3	0.0038216
33	4	0.0066474
33	5	0.019968
33	6	0.019691
33	7	0.0069103
33	8	7.7644e-05
33	9	0.019692
33	10	0.00047018
33	11	0.0011956
33	12	0.019682
33	13	0.012114
33	14	0.00097046
33	15	0.019537
33	16	0.0088469
33	17	0.016388
33	18	0.01834
33	19	0.0018568
33	20	0.001247
33	21	0.011345
33	22	0.00070647
33	23	0.019882
33	24	0.00079997
33	25	0.0189
33	26	0.010394
33	27	0.019968
33	28	0.061166
33	29	0.019552
33	30	0.0036839
33	31	0.019791
33	32	0.90828
33	33	1
33	34	0.67605
33	35	0.11887
33	36	0.098677
34	1	0.019614
34	2	0.011056
34	3	0.00028082
34	4	0.019215
34	5	0.0025666
34	6	0.019691
34	7	0.0069103
34	8	0.0041619
34	9	0.019692
34	10	0.0010093
34	11	0.0011019
34	12	0.019682
34	13	0.012114
34	14	0.00085289
34	15	0.019537
34	16	0.019781
34	17	0.00356
34	18	0.01834
34	19	0.004337
34	20	0.0034898
34	21	0.00055316
34	22	0.0036335
34	23	0.019882
34	24	0.019813
34	25	0.0189
34	26	0.0035524
34	27	0.00025973
34	28	0.0022089
34	29	0.019552
34	30	0.0013161
34	31	0.019791
34	32	0.01992
34	33	0.67597
34	34	1
34	35	0.8533
34	36	0.65188
35	1	0.0016496
35	2	0.01968
35	3	0.019502
35	4	0.019215
35	5	0.0043715
35	6	0.019691
35	7	0.002191
35	8	0.0066488
35	9	0.019692
35	10	0.01992
35	11	0.012178
35	12	0.0001065
35	13	0.00063262
35	14	0.01984
35	15	0.019537
35	16	0.0051279
35	17	0.0051541
35	18	0.0037499
35	19	0.018998
35	20	0.0078789
35	21	0.0022969
35	22	0.013543
35	23	0.0014565
35	24	0.019813
35	25	0.0020207
35	26	0.0010585
35	27	0.0024859
35	28	0.019446
35	29	0.0021621
35	30	0.00071881
35	31	0.019791
35	32	0.01992
35	33	0.11876
35	34	0.85332
35	35	1
35	36	0.15277
36	1	0.019614
36	2	0.01968
36	3	0.019502
36	4	0.019215
36	5	0.0096193
36	6	0.0001189
36	7	0.0023529
36	8	0.0066488
36	9	0.019692
36	10	0.01992
36	11	0.012178
36	12	0.019682
36	13	0.00064923
36	14	0.0016418
36	15	0.019537
36	16	0.019781
36	17	0.016388
36	18	0.011677
36	19	0.0090877
36	20	0.019989
36	21	0.014022
36	22	0.013543
36	23	0.019882
36	24	0.0026629
36	25	0.007709
36	26	0
36	27	0.0073156
36	28	0.019446
36	29	0.0033469
36	30	0.019989
36	31	0.019791
36	32	0.01992
36	33	0.098406
36	34	0.65187
36	35	0.15262
36	36	1


==> plots/Ybus69.txt <==
1	1	0.0023975
1	2	1
1	3	8.8037e-05
1	4	0.0064714
1	5	0.012045
1	6	0.0052448
1	7	0.0014715
1	8	0.0092337
1	9	0.020076
1	10	0.016913
1	11	0.0079301
1	12	0.0042229
1	13	0.019931
1	14	0.024184
1	15	0.011734
1	16	0.00012303
1	17	0.0048657
1	18	0.0059599
1	19	0.010238
1	20	0.00035166
1	21	0.0095179
1	22	0.0088534
1	23	0.019236
1	24	0.014237
1	25	0.010464
1	26	0.0050972
1	27	0.00026264
1	28	0.0049528
1	29	0.003753
1	30	0.0059411
1	31	0.0079895
1	32	0.00079496
1	33	0.0012397
1	34	0.00030924
1	35	0.00030731
1	36	0.025504
1	37	0.0015649
1	38	0.013406
1	39	0.00010365
1	40	0.013156
1	41	0.0016134
1	42	0.00078369
1	43	0.026614
1	44	0.014973
1	45	0.00011061
1	46	0.00026344
1	47	0.0076328
1	48	0.0076691
1	49	0.028855
1	50	0.0021658
1	51	0.0051597
1	52	0.01295
1	53	0.0071614
1	54	0.020329
1	55	0.015304
1	56	0.009792
1	57	0.0042708
1	58	0.013947
1	59	0.016754
1	60	0.005332
1	61	0.0049874
1	62	0.16694
1	63	0.019349
1	64	0.019948
1	65	0.00016546
1	66	0.0054863
1	67	0.00022882
1	68	0.0076845
2	1	1
2	2	0.0023966
2	3	1
2	4	0.010049
2	5	0.012045
2	6	0.0048441
2	7	0.0014715
2	8	0.011138
2	9	0.019251
2	10	0.016913
2	11	0.012887
2	12	0.0065569
2	13	0.019931
2	14	0.012325
2	15	0.011734
2	16	0.00012303
2	17	0.002785
2	18	0.0059599
2	19	0.011077
2	20	0.00035166
2	21	0.010267
2	22	0.0088534
2	23	0.00085575
2	24	0.014237
2	25	0.010263
2	26	0.0050972
2	27	1
2	28	0.0034235
2	29	0.003753
2	30	0.0091222
2	31	0.0079895
2	32	0.0011743
2	33	0.0011589
2	34	0.0017626
2	35	1
2	36	0.049412
2	37	0.0015649
2	38	0.012257
2	39	0.00010365
2	40	0.021128
2	41	0.0016134
2	42	0.00078369
2	43	0.015117
2	44	0.01767
2	45	0.00011061
2	46	0.00026344
2	47	0.0076328
2	48	0.0076691
2	49	0.019854
2	50	0.0061688
2	51	0.0069113
2	52	0.013257
2	53	0.0071614
2	54	0.010683
2	55	0.0095778
2	56	0.0077764
2	57	0.0043457
2	58	0.013947
2	59	0.0066669
2	60	0.005332
2	61	0.0049874
2	62	0.23393
2	63	0.019349
2	64	0.019948
2	65	0.00024307
2	66	0.00017185
2	67	0.00022882
2	68	0.017758
3	1	4.5918e-05
3	2	0.49317
3	3	0.0048564
3	4	1
3	5	0.012045
3	6	0.0025146
3	7	0.037805
3	8	0.0010322
3	9	0.01194
3	10	0.016913
3	11	0.14641
3	12	0.018935
3	13	0.019931
3	14	0.010961
3	15	0.065212
3	16	0.00099582
3	17	0.00013081
3	18	0.074112
3	19	0.0063724
3	20	0.01044
3	21	0.0018248
3	22	0.0088534
3	23	0.3886
3	24	0.014237
3	25	0.014118
3	26	0.017441
3	27	0.027962
3	28	0.00010233
3	29	0.010057
3	30	0.0035249
3	31	0.0079895
3	32	0.0036372
3	33	0.019931
3	34	0.018348
3	35	0.00030731
3	36	0.12782
3	37	0.0015649
3	38	0.00010306
3	39	0.0053829
3	40	0.012965
3	41	0.0016134
3	42	0.00078369
3	43	0.0079295
3	44	0.00011799
3	45	0.0074811
3	46	1
3	47	0.11299
3	48	0.0076691
3	49	0.0092575
3	50	0.041484
3	51	0.0069113
3	52	0.041413
3	53	0.018351
3	54	0.010683
3	55	0.015304
3	56	0.073485
3	57	0.013999
3	58	0.14444
3	59	0.016754
3	60	0.0080568
3	61	0.0049874
3	62	0.047912
3	63	0.05298
3	64	0.019948
3	65	0.00016546
3	66	0.006004
3	67	0.011414
3	68	0.00022148
4	1	0.00027202
4	2	0.00040949
4	3	0.078444
4	4	0.06144
4	5	1
4	6	0.027959
4	7	0.0065325
4	8	0.0010322
4	9	0.062345
4	10	0.016913
4	11	0.14174
4	12	0.018935
4	13	0.019931
4	14	0.010961
4	15	0.038199
4	16	0.000309
4	17	0.00013081
4	18	0.086942
4	19	0.0063724
4	20	0.0055234
4	21	0.0017463
4	22	0.0088534
4	23	0.30415
4	24	0.014237
4	25	0.014239
4	26	0.021359
4	27	0.003081
4	28	0.0036135
4	29	0.003753
4	30	0.039272
4	31	0.0079895
4	32	0.023239
4	33	0.0098747
4	34	0.019456
4	35	0.00030731
4	36	0.023947
4	37	0.0015649
4	38	7.8012e-05
4	39	0.0002816
4	40	0.013643
4	41	0.0016134
4	42	0.0018685
4	43	0.00069966
4	44	0.00010441
4	45	0.0002547
4	46	0.00026344
4	47	0.054804
4	48	0.0076691
4	49	0.021091
4	50	0.024704
4	51	0.0069113
4	52	0.007014
4	53	0.07583
4	54	0.010683
4	55	0.015304
4	56	0.035352
4	57	0.013999
4	58	0.064869
4	59	0.016754
4	60	0.036056
4	61	0.0049874
4	62	0.018299
4	63	0.06209
4	64	0.019948
4	65	0.0012863
4	66	0.0002279
4	67	0.00022882
4	68	0.00020662
5	1	4.5918e-05
5	2	4.5042e-05
5	3	8.8037e-05
5	4	0.10104
5	5	0.61037
5	6	0.18888
5	7	0.0014715
5	8	0.0011269
5	9	0.019251
5	10	0.016913
5	11	0.0054122
5	12	0.018935
5	13	0.021096
5	14	0.010961
5	15	0.011734
5	16	0.00014305
5	17	0.00016865
5	18	0
5	19	0.0063724
5	20	0.00035166
5	21	0.00036192
5	22	0.022662
5	23	0.023237
5	24	0.014237
5	25	0.0081621
5	26	0.005283
5	27	0.00026264
5	28	0.0044559
5	29	0.002637
5	30	0.01442
5	31	0.0079895
5	32	0.013669
5	33	0.012716
5	34	0.019456
5	35	0.00030731
5	36	0.0013633
5	37	0
5	38	0.00010306
5	39	0.00010365
5	40	0.013643
5	41	0.0016134
5	42	0.00087509
5	43	0.00065526
5	44	0.00012794
5	45	0.00013133
5	46	0.00026344
5	47	0.0048324
5	48	0.013247
5	49	0.007595
5	50	0.0021658
5	51	0.0071585
5	52	0.007014
5	53	0.0035219
5	54	0.0084369
5	55	0.029709
5	56	0.019788
5	57	0.026187
5	58	0.013947
5	59	0.016754
5	60	0
5	61	0.0017484
5	62	0.018299
5	63	0.019349
5	64	0.0051582
5	65	7.6236e-05
5	66	8.6138e-05
5	67	3.5799e-05
5	68	3.6482e-05
6	1	9.658e-05
6	2	8.8268e-05
6	3	8.8037e-05
6	4	0.012834
6	5	0.89193
6	6	0.12925
6	7	0.66779
6	8	0.0010322
6	9	0.029865
6	10	0
6	11	0.0059052
6	12	0.0021666
6	13	0.0034156
6	14	0.020721
6	15	0.011734
6	16	9.4485e-05
6	17	2.9116e-05
6	18	0.0087198
6	19	0.0063724
6	20	0.00035166
6	21	0.00036192
6	22	0.061025
6	23	0.019236
6	24	0.014237
6	25	0.010917
6	26	0.0050972
6	27	0.00026264
6	28	0.0044559
6	29	0.003753
6	30	0.011649
6	31	0.0079895
6	32	0.011189
6	33	0.019931
6	34	0
6	35	0.0024821
6	36	0.0055786
6	37	0.0015649
6	38	5.3017e-05
6	39	1.5911e-05
6	40	0.013643
6	41	0.0047128
6	42	0.00078369
6	43	0.0014696
6	44	0
6	45	0.00011061
6	46	0.0029948
6	47	0.0076328
6	48	0.00083085
6	49	0.012092
6	50	0.041087
6	51	0.0069113
6	52	0.023656
6	53	0.031676
6	54	0.010683
6	55	0.016065
6	56	0.019788
6	57	0.013173
6	58	0.013947
6	59	0.038057
6	60	0.005332
6	61	0.0049874
6	62	0.081147
6	63	0.019349
6	64	0.0042498
6	65	0.00016546
6	66	7.145e-05
6	67	0.00013975
6	68	0.00022148
7	1	4.5918e-05
7	2	4.5042e-05
7	3	0.0021345
7	4	0.0042598
7	5	0.012045
7	6	1
7	7	0.086127
7	8	1
7	9	0.1042
7	10	0.016913
7	11	0.044156
7	12	0.010311
7	13	0.019931
7	14	0.010961
7	15	0.018036
7	16	0.00011657
7	17	0.00024533
7	18	0.0059599
7	19	0.025057
7	20	0.00035166
7	21	0.0017705
7	22	0.0088534
7	23	0.019236
7	24	0.041125
7	25	0.0050967
7	26	0.0025763
7	27	0.00026264
7	28	0.0065366
7	29	0.013113
7	30	0.0035249
7	31	0.012053
7	32	0.018017
7	33	0.019931
7	34	0.016982
7	35	0.00030731
7	36	0.0044462
7	37	0.0036872
7	38	0.00010306
7	39	6.4013e-05
7	40	0.013643
7	41	0.0016134
7	42	0.0059183
7	43	0.0015687
7	44	0.00011799
7	45	0.00011061
7	46	0.00026344
7	47	0.0076328
7	48	0.0033825
7	49	0.014127
7	50	1
7	51	0.0069113
7	52	0.27342
7	53	0.0071614
7	54	0.010683
7	55	0.015304
7	56	0.019788
7	57	0.013999
7	58	0.018398
7	59	0.03084
7	60	0.005332
7	61	0.026226
7	62	0.018299
7	63	0.011234
7	64	0.019948
7	65	1.8781e-05
7	66	0.00029845
7	67	0.00022882
7	68	3.0722e-05
8	1	0.00027364
8	2	0.00032564
8	3	8.8037e-05
8	4	0.00062402
8	5	0.012713
8	6	0.0025146
8	7	1
8	8	0.085725
8	9	0.019251
8	10	0.25272
8	11	0.040428
8	12	0.048549
8	13	0.019931
8	14	0.010961
8	15	0.029067
8	16	0.00012303
8	17	0.00013081
8	18	0.044504
8	19	0.0063724
8	20	0.0024103
8	21	0.00036192
8	22	0.0088534
8	23	0.070767
8	24	0.014237
8	25	0.0074144
8	26	0.0020473
8	27	0.0014387
8	28	0.0044559
8	29	0.017838
8	30	0.0035249
8	31	0.0079895
8	32	0.018017
8	33	0.019931
8	34	0.019782
8	35	0.0009851
8	36	0.0050845
8	37	0.0022363
8	38	4.9758e-05
8	39	0.00010365
8	40	0.013643
8	41	0.012945
8	42	0.00078369
8	43	0.00080366
8	44	7.7338e-05
8	45	8.2459e-05
8	46	0.0028762
8	47	0.051823
8	48	0.029639
8	49	0.007595
8	50	0.0021658
8	51	0.0069113
8	52	0.73189
8	53	0.0071614
8	54	0.041721
8	55	0.015304
8	56	0.019788
8	57	0.013999
8	58	0.072695
8	59	0.016754
8	60	0.023127
8	61	0.0049874
8	62	0.018299
8	63	0.043383
8	64	0.019948
8	65	0.00045761
8	66	0.00020754
8	67	0.00022882
8	68	0.00022148
9	1	4.7894e-05
9	2	4.5042e-05
9	3	5.2488e-05
9	4	0.0032963
9	5	0.012045
9	6	0.003886
9	7	0.0088044
9	8	0.0010322
9	9	1
9	10	0.016913
9	11	0.21963
9	12	0.018935
9	13	0.0022764
9	14	0.011013
9	15	0.011734
9	16	1.3623e-05
9	17	0.00013081
9	18	0.0059599
9	19	0.014499
9	20	0.00035166
9	21	0.00036192
9	22	0.0089066
9	23	0.031884
9	24	0.014237
9	25	0.0050967
9	26	0.00096097
9	27	0.00026264
9	28	0.0085401
9	29	0.003753
9	30	0.01277
9	31	0.013247
9	32	0.0006668
9	33	0.019931
9	34	0.0017296
9	35	0.00030731
9	36	0.00046501
9	37	0.0015649
9	38	6.1108e-05
9	39	5.6617e-05
9	40	0
9	41	0.0016134
9	42	0.00078369
9	43	0.001485
9	44	5.2521e-05
9	45	4.3297e-05
9	46	0.00026344
9	47	0.0076328
9	48	0.0012923
9	49	0.0023713
9	50	0.014245
9	51	0.0069113
9	52	0.010394
9	53	0.0039618
9	54	0.010683
9	55	0.010507
9	56	0.0030131
9	57	0.00030992
9	58	0.013947
9	59	0.0046902
9	60	0.0042702
9	61	0.0049874
9	62	0.030304
9	63	0.0017196
9	64	0.019948
9	65	0.0022046
9	66	0.0019252
9	67	0.00022882
9	68	0.00022148
10	1	4.5918e-05
10	2	4.5042e-05
10	3	8.8037e-05
10	4	0.00062402
10	5	0.012045
10	6	0.00011236
10	7	0.0014715
10	8	0.023414
10	9	0.019251
10	10	0.9092
10	11	0.15192
10	12	0.018935
10	13	0.0028674
10	14	0.01188
10	15	0.011734
10	16	0.00012303
10	17	0.00013081
10	18	0.012449
10	19	0.0063724
10	20	0.00035166
10	21	2.7104e-05
10	22	0.0088534
10	23	0.051364
10	24	0.014237
10	25	0.0050967
10	26	0.0013113
10	27	0.00026264
10	28	0.010941
10	29	0.0043069
10	30	0.0035249
10	31	0.013035
10	32	0.0090265
10	33	0.019931
10	34	0.0033576
10	35	0.00030731
10	36	0.011399
10	37	0.003959
10	38	0.00010306
10	39	0.00010365
10	40	0.0041935
10	41	0.0016134
10	42	4.5341e-05
10	43	0.00080366
10	44	0.00013574
10	45	0.00014051
10	46	0.0010688
10	47	0.03503
10	48	0.0076691
10	49	0.007595
10	50	0.0021658
10	51	0.01475
10	52	0.007014
10	53	0.0064901
10	54	0.018438
10	55	0.015304
10	56	0.0099022
10	57	0.0019586
10	58	0.013947
10	59	0.013577
10	60	0.005332
10	61	0.0084354
10	62	0.018299
10	63	0.011271
10	64	0.019948
10	65	0.0094621
10	66	0.00017185
10	67	0.00022882
10	68	0.00022148
11	1	1.7537e-05
11	2	2.8551e-05
11	3	0.00070411
11	4	0.0081918
11	5	0.0032866
11	6	0.00072325
11	7	0.0035784
11	8	0.0028179
11	9	0.21922
11	10	0.13722
11	11	1
11	12	0.54986
11	13	0.0086929
11	14	0.00014811
11	15	0.011734
11	16	9.5495e-05
11	17	0.00010527
11	18	0.00075671
11	19	0.0041747
11	20	0.00035166
11	21	0.00036192
11	22	0.027656
11	23	0.019236
11	24	0.014237
11	25	0.0013263
11	26	0.0032919
11	27	0.00026264
11	28	0.0044559
11	29	0.0044983
11	30	0.0040929
11	31	0.0079895
11	32	0.018017
11	33	0.019931
11	34	0.0057009
11	35	0.00017246
11	36	0.0044462
11	37	0.0015649
11	38	1.0249e-05
11	39	1.2057e-05
11	40	0.013643
11	41	0.0011423
11	42	5.1845e-05
11	43	0.00076271
11	44	0.00011799
11	45	0.00011061
11	46	0
11	47	0.0076328
11	48	0.0041041
11	49	0.0037283
11	50	0.0021658
11	51	0.0069113
11	52	0.00089788
11	53	0.0071614
11	54	0.00081638
11	55	0.0053901
11	56	0.0052463
11	57	0.013999
11	58	0.013947
11	59	0.0054946
11	60	0.005332
11	61	0.0044242
11	62	0.017278
11	63	0.019349
11	64	0.019948
11	65	0.0016022
11	66	0.0015915
11	67	0.0089847
11	68	0.00028886
12	1	1.0654e-05
12	2	1.5372e-05
12	3	8.8037e-05
12	4	0.00062402
12	5	0.012045
12	6	0.00034848
12	7	0.0007274
12	8	0.0035887
12	9	0.019251
12	10	0.016913
12	11	0.55024
12	12	1
12	13	0.11629
12	14	0.029791
12	15	0.03163
12	16	0.00012303
12	17	0.00013081
12	18	0.0059599
12	19	0.0036078
12	20	0.00013229
12	21	8.8378e-05
12	22	0.0088534
12	23	0.0067871
12	24	0.0070337
12	25	0.0050967
12	26	0.00099432
12	27	4.8837e-05
12	28	0.0044559
12	29	0.003753
12	30	9.4673e-05
12	31	0
12	32	0.018017
12	33	0.019931
12	34	0.002233
12	35	0.0001057
12	36	0.0044462
12	37	0.0015649
12	38	0.00010306
12	39	0.00010365
12	40	0.013643
12	41	0.0016134
12	42	0.00078369
12	43	0.00080366
12	44	3.1413e-05
12	45	2.2589e-05
12	46	0.0002043
12	47	0.0076328
12	48	0.0076691
12	49	0.007595
12	50	0.0021658
12	51	0.0069113
12	52	0.00062791
12	53	0.0022299
12	54	0.00067258
12	55	0.00088633
12	56	0.019788
12	57	0.0031468
12	58	0.013947
12	59	0.016754
12	60	0.0054137
12	61	0.0049874
12	62	0.018299
12	63	0.0059925
12	64	0.019948
12	65	0.00016546
12	66	0.00017185
12	67	0.00022882
12	68	0.00022148
13	1	4.5918e-05
13	2	4.5042e-05
13	3	8.8037e-05
13	4	0.00062402
13	5	0.012756
13	6	0.00037899
13	7	0.0014715
13	8	0.0010322
13	9	0.0015847
13	10	0.0013782
13	11	0.0085208
13	12	0.11539
13	13	1
13	14	0.068854
13	15	0.0049943
13	16	2.8006e-06
13	17	4.109e-06
13	18	6.5145e-05
13	19	0.0063724
13	20	0.00035166
13	21	0.00036192
13	22	0.0088534
13	23	0.019236
13	24	0.014237
13	25	0.0028745
13	26	0.0031753
13	27	0.00026264
13	28	0.0035064
13	29	0.003753
13	30	0.0035249
13	31	0.010024
13	32	0.0095562
13	33	0
13	34	0.019456
13	35	0.00030731
13	36	0.00088952
13	37	0.00038787
13	38	3.8255e-05
13	39	4.0169e-05
13	40	0.0072233
13	41	0.00024708
13	42	0.00078369
13	43	0.00080366
13	44	1.287e-06
13	45	0
13	46	0.00026344
13	47	0.0076328
13	48	0.0076691
13	49	0.007595
13	50	0.0020766
13	51	0.0035154
13	52	0.0012455
13	53	0.0012347
13	54	0.006278
13	55	0.0090816
13	56	0
13	57	0.013999
13	58	0.0046005
13	59	0.0039002
13	60	0.005332
13	61	0.0049874
13	62	0.003552
13	63	0.0012525
13	64	0.019948
13	65	0.00016546
13	66	0.00017185
13	67	0.00022882
13	68	0.00022148
14	1	9.8638e-05
14	2	5.048e-05
14	3	8.8037e-05
14	4	0.00062402
14	5	0.012045
14	6	0.0046117
14	7	0.0014715
14	8	0.0010322
14	9	0.019337
14	10	0.018304
14	11	0.0017903
14	12	0.050255
14	13	0.11613
14	14	0.60077
14	15	0.98798
14	16	6.6654e-05
14	17	0.00011601
14	18	0.0059599
14	19	0.0063724
14	20	0.00035166
14	21	0.00036192
14	22	0.0079801
14	23	0.024795
14	24	0.014237
14	25	0.0028746
14	26	0.0014981
14	27	0.00026264
14	28	7.3805e-05
14	29	0.003753
14	30	0.0038401
14	31	0.003646
14	32	0.018017
14	33	0.0024466
14	34	0.019456
14	35	0.00042879
14	36	0.0044462
14	37	0.00092364
14	38	2.4698e-05
14	39	0.00010365
14	40	0.013643
14	41	0.0016134
14	42	0.0014281
14	43	0.001454
14	44	0.00011799
14	45	0.00011061
14	46	0.00026344
14	47	0.012592
14	48	0.0052213
14	49	0.007595
14	50	0.0023713
14	51	0.0069113
14	52	0.0010485
14	53	0.013308
14	54	0.010683
14	55	0.0056987
14	56	0.019788
14	57	0.013999
14	58	0.007751
14	59	0.016754
14	60	0.0024513
14	61	0.0049874
14	62	0.018299
14	63	0.0038181
14	64	0.0024878
14	65	0.00016546
14	66	0.00017185
14	67	0.00022882
14	68	0.00022148
15	1	4.5918e-05
15	2	4.5042e-05
15	3	0.00052604
15	4	0.0033887
15	5	0.012045
15	6	0.0025146
15	7	0.0023879
15	8	0.0035537
15	9	0.019251
15	10	0.016913
15	11	0.019761
15	12	0.052463
15	13	0.0085851
15	14	1
15	15	0.59392
15	16	0.011218
15	17	0.00013081
15	18	0.0059599
15	19	0.0063724
15	20	0.00016394
15	21	0.00036192
15	22	0.0088534
15	23	0.021973
15	24	0.028827
15	25	5.8104e-05
15	26	0.0050972
15	27	3.1035e-05
15	28	0.0044559
15	29	0.0096513
15	30	0.0035249
15	31	0.0079895
15	32	0.018017
15	33	0.0089787
15	34	0.019456
15	35	0.00030731
15	36	0.0024702
15	37	0.0015649
15	38	0.00010306
15	39	3.0256e-05
15	40	0.013643
15	41	0.0054493
15	42	0.00078369
15	43	0.00080366
15	44	0.00011799
15	45	0.00011061
15	46	6.0002e-05
15	47	0.0076328
15	48	0.002518
15	49	0.0051229
15	50	0.0021658
15	51	0.00058886
15	52	0.00096121
15	53	0.0071614
15	54	0.010837
15	55	0.015304
15	56	0.019788
15	57	0.0076495
15	58	0.013947
15	59	0.016754
15	60	0.005332
15	61	0.0049874
15	62	0.01638
15	63	0.00062182
15	64	0.00019493
15	65	3.3774e-05
15	66	2.2246e-05
15	67	4.8228e-05
15	68	5.6977e-05
16	1	4.5918e-05
16	2	4.5042e-05
16	3	0.00072479
16	4	0.0023544
16	5	0.013877
16	6	0.0019611
16	7	0.0013879
16	8	0.0010322
16	9	0.0028346
16	10	0.016913
16	11	0.015631
16	12	0.018935
16	13	0.0019025
16	14	0.0058736
16	15	1
16	16	0.0066589
16	17	1
16	18	0.048562
16	19	0.0063724
16	20	0.00035166
16	21	0.00066611
16	22	0.029956
16	23	0.019236
16	24	0.013416
16	25	0.0050967
16	26	0.0050972
16	27	0.0022189
16	28	0.0044559
16	29	0.003753
16	30	0.0035249
16	31	0.0079895
16	32	0.0051422
16	33	0.0031066
16	34	0.019456
16	35	0.00080516
16	36	0.0044462
16	37	0.0015649
16	38	0.00010306
16	39	0.00033811
16	40	0.0049192
16	41	0.0016134
16	42	0.00078369
16	43	0.00080366
16	44	6.0704e-05
16	45	0.00018029
16	46	0.0013117
16	47	0.0076328
16	48	0.0076691
16	49	0.0026144
16	50	0.0021658
16	51	0.0069113
16	52	0.003301
16	53	0.0071614
16	54	0.010683
16	55	0.019009
16	56	0.019788
16	57	0.013999
16	58	0.013947
16	59	0.0066189
16	60	0.005332
16	61	0
16	62	0.0023576
16	63	0.0019656
16	64	0.002668
16	65	0.00016546
16	66	0.0002304
16	67	0.00014202
16	68	0.00022148
17	1	0.0017495
17	2	0.001
17	3	8.8037e-05
17	4	0.00062402
17	5	0.015509
17	6	0.00054276
17	7	0.0029549
17	8	0.0010322
17	9	0.019251
17	10	0.016913
17	11	0.015931
17	12	0.018935
17	13	0.00093208
17	14	0.0096252
17	15	0.011734
17	16	1
17	17	0.0066666
17	18	0.76588
17	19	0.0063724
17	20	0.00091035
17	21	9.2109e-05
17	22	0.0084946
17	23	0.018697
17	24	0.0072041
17	25	0.0050967
17	26	0.0050972
17	27	0.00026264
17	28	0.00049137
17	29	0.00051537
17	30	0.0035249
17	31	0.0015595
17	32	0.0057856
17	33	0.0017485
17	34	0.019456
17	35	0.00030731
17	36	0.00012992
17	37	0.0015649
17	38	0.00034093
17	39	0.00010365
17	40	0.0040119
17	41	0.0004105
17	42	0.00078369
17	43	0.00080366
17	44	0.0002182
17	45	7.6388e-05
17	46	0.00026344
17	47	0.0076328
17	48	0.0076691
17	49	0.0031165
17	50	0
17	51	0.0069113
17	52	0.0042209
17	53	0.0071614
17	54	0.0026827
17	55	0.009016
17	56	0.019788
17	57	0.013999
17	58	0.013947
17	59	0.0041324
17	60	3.096e-05
17	61	0.0049874
17	62	0.018299
17	63	0.0024793
17	64	0.0028025
17	65	0.00019012
17	66	0.00017185
17	67	0.00022882
17	68	0.00011136
18	1	4.5918e-05
18	2	4.5042e-05
18	3	0.0010901
18	4	0.015811
18	5	0.0010489
18	6	0.0035931
18	7	0.0014715
18	8	0.011098
18	9	0.019251
18	10	0.034766
18	11	0.0040333
18	12	0.018935
18	13	0.0021163
18	14	0.010961
18	15	0.011734
18	16	0.00098162
18	17	0.015446
18	18	0.33026
18	19	1
18	20	0.002802
18	21	0.0023784
18	22	0.025462
18	23	0.019236
18	24	0.014237
18	25	0.0083949
18	26	0.0050972
18	27	0.00026264
18	28	0.0050332
18	29	0.003753
18	30	0.0035249
18	31	0.0054231
18	32	0.018017
18	33	0.019931
18	34	0.0062442
18	35	0.00030731
18	36	0.0006385
18	37	0.0015649
18	38	0.00010306
18	39	0.00010365
18	40	0.013643
18	41	0.0016134
18	42	0.0013496
18	43	0.0012553
18	44	0.00011799
18	45	0.00011061
18	46	0.00026344
18	47	0.012835
18	48	0.012423
18	49	0.007595
18	50	0.0021658
18	51	0.0077733
18	52	0.007014
18	53	0.0053061
18	54	0.017592
18	55	0.015304
18	56	0.019788
18	57	0.0042169
18	58	0.001172
18	59	0.016754
18	60	0.0042523
18	61	0.00038468
18	62	0.018299
18	63	0.0033739
18	64	0.011438
18	65	0.00016546
18	66	0.00017185
18	67	3.3457e-05
18	68	8.3195e-05
19	1	7.3963e-05
19	2	7.9167e-05
19	3	8.8037e-05
19	4	0.00062402
19	5	0.012045
19	6	0.0025146
19	7	0.0063509
19	8	0.0010322
19	9	0.043838
19	10	0.016913
19	11	0.013115
19	12	0.010568
19	13	0.019931
19	14	0.010961
19	15	0.011734
19	16	0.00012303
19	17	0.00013081
19	18	1
19	19	0.33054
19	20	0.036943
19	21	0.00036192
19	22	0.0088534
19	23	0.019236
19	24	0.0016676
19	25	0.0050967
19	26	0.0075587
19	27	2.5292e-06
19	28	0.0044559
19	29	0.003753
19	30	0.00091168
19	31	0.0079895
19	32	0.0060218
19	33	0.019931
19	34	0.0098955
19	35	0.00036867
19	36	0.0044462
19	37	0.0015649
19	38	6.1486e-05
19	39	5.4357e-05
19	40	0.013643
19	41	0.0053108
19	42	0.00078369
19	43	0.00080366
19	44	0.00011799
19	45	0.00011061
19	46	0.00064099
19	47	0.0076328
19	48	0.0076691
19	49	0.012554
19	50	0.0041704
19	51	0.0069113
19	52	0.013858
19	53	0.0025346
19	54	0.010683
19	55	0.015304
19	56	0.024044
19	57	0.013999
19	58	0.013947
19	59	0.016754
19	60	0.005332
19	61	0.0049874
19	62	0.013212
19	63	0.019349
19	64	0.0037328
19	65	0.00016546
19	66	0.00017185
19	67	7.183e-06
19	68	0.00022148
20	1	4.5918e-05
20	2	4.5042e-05
20	3	0.0027152
20	4	0.017801
20	5	0.012045
20	6	0.0025146
20	7	0.0014715
20	8	0.010554
20	9	0.019251
20	10	0.016913
20	11	0.019761
20	12	0.0071812
20	13	0.019931
20	14	0.010961
20	15	0.0057655
20	16	0.00012303
20	17	0.00033022
20	18	0.049358
20	19	0.65417
20	20	0.018663
20	21	1
20	22	0.0088534
20	23	0.82041
20	24	0.016722
20	25	0.0050967
20	26	0.0050972
20	27	0.00059051
20	28	0.0026263
20	29	0.003753
20	30	0.0069694
20	31	0.0079895
20	32	0.018017
20	33	0.0046469
20	34	0.00062453
20	35	0.00035308
20	36	0.0044462
20	37	0.0038594
20	38	0.00010306
20	39	0.00010365
20	40	0.017963
20	41	0.0016134
20	42	0.0032007
20	43	0.00080366
20	44	9.0063e-05
20	45	0.00011061
20	46	0.0010463
20	47	0.0029266
20	48	0.0076691
20	49	0.007595
20	50	0.0021658
20	51	0.0034988
20	52	0.007014
20	53	0.013871
20	54	0.010683
20	55	0.019366
20	56	0.0078905
20	57	0.0098805
20	58	0.013947
20	59	0.016754
20	60	0.0039278
20	61	5.9318e-05
20	62	0.018299
20	63	0.0039883
20	64	0.019948
20	65	0.00016546
20	66	0.00070444
20	67	0.00050294
20	68	0.00022148
21	1	0.0012218
21	2	0.0013172
21	3	0.00046898
21	4	0.0052219
21	5	0.012045
21	6	0.0025146
21	7	0.0079837
21	8	0.0010322
21	9	0.019251
21	10	0.00059764
21	11	0.019761
21	12	0.0042787
21	13	0.019931
21	14	0.010961
21	15	0.011734
21	16	0.0002316
21	17	3.45e-05
21	18	0.041673
21	19	0.0063724
21	20	1
21	21	0.018673
21	22	1
21	23	0.86914
21	24	0.014237
21	25	0.0050967
21	26	0.0050972
21	27	0.00026264
21	28	0.0044559
21	29	0.0043235
21	30	0.0015472
21	31	0.0079895
21	32	0.018017
21	33	0.00055926
21	34	0.0019794
21	35	0.00016818
21	36	0.0084395
21	37	0.0015649
21	38	2.8833e-05
21	39	0.00010365
21	40	0.0097163
21	41	0.0040024
21	42	0.00078369
21	43	0.0011285
21	44	0.00011799
21	45	0.00011681
21	46	0.00026344
21	47	0.0019194
21	48	0.0076691
21	49	0.00038876
21	50	0.0021658
21	51	0.0026852
21	52	0.00035031
21	53	0.0024765
21	54	0.010683
21	55	0.015304
21	56	0.012602
21	57	0.013999
21	58	0.0051316
21	59	0.016754
21	60	0.0045065
21	61	0.0049874
21	62	0.0015132
21	63	0.00073998
21	64	0.019948
21	65	0.00068894
21	66	0.00017185
21	67	0.00022882
21	68	0.00052297
22	1	4.5918e-05
22	2	4.5042e-05
22	3	8.8037e-05
22	4	0.00062402
22	5	0.030127
22	6	0.016986
22	7	0.0014715
22	8	0.0010322
22	9	0.019366
22	10	0.016913
22	11	0.0601
22	12	0.018935
22	13	0.019931
22	14	0.0098335
22	15	0.011734
22	16	0.00042491
22	17	0.00012567
22	18	0.017749
22	19	0.0063724
22	20	0.00035166
22	21	0.040085
22	22	0.46574
22	23	0.3616
22	24	0.014237
22	25	0.02167
22	26	0.012059
22	27	0.00022453
22	28	0.0044559
22	29	0.0005664
22	30	0.0016157
22	31	0.0079895
22	32	0.015679
22	33	0.00093946
22	34	0.019456
22	35	0.00030731
22	36	0.0044462
22	37	0.0015649
22	38	0.00013267
22	39	0.0001535
22	40	0.013643
22	41	0.0016134
22	42	0.0013541
22	43	0.00027481
22	44	0.00011799
22	45	0.00011061
22	46	0.00026344
22	47	0.00057905
22	48	0.0016069
22	49	0.007595
22	50	0.0060579
22	51	0.0069113
22	52	0.0063021
22	53	0.0071614
22	54	0.032953
22	55	0.015304
22	56	0.019788
22	57	0.013999
22	58	0.013947
22	59	0.01589
22	60	0.005332
22	61	0.0059023
22	62	0.011398
22	63	0.019349
22	64	0.019948
22	65	2.7323e-05
22	66	7.2291e-05
22	67	0.00022882
22	68	0.00022148
23	1	4.5918e-05
23	2	9.7075e-07
23	3	0.0018838
23	4	0.018291
23	5	0.014486
23	6	0.0025146
23	7	0.0014715
23	8	0.0054821
23	9	0.031899
23	10	0.046142
23	11	0.019761
23	12	0.0064819
23	13	0.019931
23	14	0.014304
23	15	0.013359
23	16	0.00012303
23	17	0.00012721
23	18	0.0059599
23	19	0.0063724
23	20	0.01531
23	21	0.01623
23	22	0.16835
23	23	1
23	24	0.61307
23	25	0.053763
23	26	0.017732
23	27	0.00026264
23	28	0.010804
23	29	0.003753
23	30	0.0035249
23	31	0.024153
23	32	0.0046502
23	33	0.0028745
23	34	0.019456
23	35	1.247e-05
23	36	0.003076
23	37	0.00092167
23	38	4.4036e-05
23	39	4.5489e-05
23	40	0.013643
23	41	0.00047416
23	42	0.00078369
23	43	0.00036157
23	44	8.8072e-06
23	45	1.2875e-05
23	46	0.00026344
23	47	0.0076328
23	48	0.0022835
23	49	0.007595
23	50	0.0021658
23	51	0.005118
23	52	0.0047056
23	53	0.0071614
23	54	0.010683
23	55	0.017864
23	56	0.019788
23	57	0.013999
23	58	0.015953
23	59	0.024713
23	60	0.005332
23	61	0.0001384
23	62	0
23	63	0.019349
23	64	0.019948
23	65	0.00016546
23	66	0.00017185
23	67	3.1153e-05
23	68	0.00022148
24	1	4.5918e-05
24	2	4.5042e-05
24	3	8.8037e-05
24	4	0.00062402
24	5	0.012045
24	6	0.0025146
24	7	0.0046654
24	8	0.0010322
24	9	0.019251
24	10	0.016913
24	11	0.019761
24	12	0.0090195
24	13	0.019931
24	14	0.010961
24	15	0.023652
24	16	0.0001155
24	17	6.6314e-05
24	18	0.0059599
24	19	0.00065542
24	20	0.00041551
24	21	0.00036192
24	22	0.0088534
24	23	0.8433
24	24	0.72694
24	25	0.35122
24	26	0.0050972
24	27	0.00026264
24	28	0.0044559
24	29	0.005382
24	30	0.014964
24	31	0.0079895
24	32	0.018017
24	33	0.019931
24	34	0.0075728
24	35	0.00030731
24	36	0.0044462
24	37	0.0015649
24	38	7.6765e-06
24	39	0.00010365
24	40	0.00015238
24	41	0
24	42	0.00078877
24	43	0.00026155
24	44	0.00011799
24	45	0.00011061
24	46	0.00026344
24	47	0
24	48	0.0076691
24	49	0.010439
24	50	0.010131
24	51	0.0069113
24	52	0.00309
24	53	0.0071614
24	54	0.010301
24	55	0.0095663
24	56	0.019788
24	57	0.010793
24	58	0.013947
24	59	0.016754
24	60	0.0055424
24	61	0.0022923
24	62	0.0056319
24	63	0.019349
24	64	0.016985
24	65	7.7492e-05
24	66	6.4297e-05
24	67	0.00022882
24	68	3.822e-05
25	1	9.6353e-05
25	2	9.3585e-05
25	3	0.00025994
25	4	0.0028457
25	5	0.019374
25	6	0.005462
25	7	0.0014715
25	8	0.0018166
25	9	0.019251
25	10	0.016913
25	11	0.004992
25	12	0.018935
25	13	0.011228
25	14	0.0057237
25	15	1.2209e-05
25	16	0.00012303
25	17	0.00013081
25	18	0.010234
25	19	0.0063724
25	20	0.00035166
25	21	0.00036192
25	22	0.039111
25	23	0.20997
25	24	1
25	25	0.25535
25	26	1
25	27	4.2039e-05
25	28	0.0044559
25	29	0.004056
25	30	0.0035249
25	31	0.0079895
25	32	0.0070346
25	33	0.019931
25	34	0.019456
25	35	0.00056414
25	36	0.012056
25	37	0.0015649
25	38	0.00010306
25	39	0.00010365
25	40	0.0057122
25	41	0.0027896
25	42	0.00078369
25	43	0.00080366
25	44	0.00013822
25	45	0.00013443
25	46	0.00026344
25	47	0.002157
25	48	0.0076691
25	49	0.007595
25	50	0.0021658
25	51	0.0019265
25	52	0.0068283
25	53	0.0071614
25	54	0.010683
25	55	0.017666
25	56	0.019788
25	57	0.013999
25	58	0.013366
25	59	0.015583
25	60	0.005332
25	61	0.0015106
25	62	0.018299
25	63	0.0052756
25	64	0.001425
25	65	0.00016546
25	66	0
25	67	0.00022882
25	68	0.00022148
26	1	4.5918e-05
26	2	4.5042e-05
26	3	0.00032325
26	4	0.0045761
26	5	0.012489
26	6	0.0025146
26	7	0.00061876
26	8	0
26	9	0.0030414
26	10	0.0034145
26	11	0.012689
26	12	0.0028503
26	13	0.012404
26	14	0.0024782
26	15	0.011734
26	16	0.00012303
26	17	0.00013081
26	18	0.0059599
26	19	0.009561
26	20	0.00035166
26	21	0.00036192
26	22	0.021564
26	23	0.068753
26	24	0.014237
26	25	1
26	26	0.25535
26	27	0.00026264
26	28	0.015905
26	29	0.003753
26	30	0.0035249
26	31	0.018335
26	32	0.018017
26	33	0.0020459
26	34	0.019456
26	35	0.00030731
26	36	0.0044462
26	37	0.00095439
26	38	0.00010306
26	39	0
26	40	0.013643
26	41	0.0016134
26	42	0.001269
26	43	0.0012657
26	44	0.00011799
26	45	0.00011061
26	46	0.00027082
26	47	0.0076328
26	48	0.0077745
26	49	0.007595
26	50	0.0021658
26	51	0.0010255
26	52	0.007014
26	53	0.019652
26	54	0
26	55	0.015304
26	56	0.012029
26	57	0.013624
26	58	0.013947
26	59	0.016754
26	60	0.0038768
26	61	0.0049874
26	62	0.018299
26	63	0.023283
26	64	0.019948
26	65	0.00016546
26	66	0.00017185
26	67	0.00022882
26	68	0.00022148
27	1	4.5918e-05
27	2	0.16128
27	3	0.0091463
27	4	0.012379
27	5	0.012045
27	6	0.0025146
27	7	0.0014715
27	8	0.0078631
27	9	0.019251
27	10	0.016913
27	11	0.019761
27	12	0.00455
27	13	0.019931
27	14	0.010961
27	15	0.002487
27	16	0.00099989
27	17	0.00013081
27	18	0.0059599
27	19	0.00058983
27	20	0.0007634
27	21	0.00036192
27	22	0.0076596
27	23	0.019236
27	24	0.014237
27	25	0.0013107
27	26	0.0050972
27	27	0.014844
27	28	1
27	29	0.011485
27	30	0.0035249
27	31	0.0015241
27	32	0.018017
27	33	0.019931
27	34	0.0047016
27	35	0.00030731
27	36	0.079765
27	37	0.0015649
27	38	0.00010306
27	39	0.0020347
27	40	0.0060629
27	41	0.0016134
27	42	0.00078369
27	43	0.0067429
27	44	0.00011799
27	45	0.0030021
27	46	0.00026344
27	47	0.013642
27	48	0.012349
27	49	0.007595
27	50	0.0021658
27	51	0.0069113
27	52	0.007014
27	53	0.00082796
27	54	0.010683
27	55	0.033871
27	56	0.019788
27	57	0.013999
27	58	0.013947
27	59	0.022077
27	60	0.005332
27	61	0.0073129
27	62	0.043907
27	63	0.019349
27	64	0.019948
27	65	0.0028589
27	66	0.00017185
27	67	0.0017493
27	68	0.00022148
28	1	5.0873e-05
28	2	3.4746e-05
28	3	0
28	4	0.00040674
28	5	0.012045
28	6	0.0025146
28	7	0.0022185
28	8	0.0010322
28	9	0.036238
28	10	0.041452
28	11	0.019761
28	12	0.018935
28	13	0.015984
28	14	0
28	15	0.011734
28	16	0.00012303
28	17	2.092e-05
28	18	0.0067538
28	19	0.0063724
28	20	0.00020958
28	21	0.00036192
28	22	0.0088534
28	23	0.04564
28	24	0.014237
28	25	0.0050967
28	26	0.017248
28	27	0.061824
28	28	0.24026
28	29	0.078131
28	30	0.12517
28	31	0.11552
28	32	0.018017
28	33	0.052614
28	34	0.019456
28	35	0.00030731
28	36	0.0044462
28	37	0.0015649
28	38	0.00016025
28	39	0.00013433
28	40	0.013643
28	41	0.0016134
28	42	0.0013656
28	43	0.00041604
28	44	7.621e-05
28	45	2.35e-05
28	46	0.0019561
28	47	0.0042967
28	48	0.0076691
28	49	0.007595
28	50	0.0073869
28	51	0.0069113
28	52	0.007014
28	53	0.024931
28	54	0.010683
28	55	0.015304
28	56	0.019788
28	57	0.010539
28	58	0.012516
28	59	0.016754
28	60	0.0096311
28	61	0.0049874
28	62	0.0027904
28	63	0.019349
28	64	0.013915
28	65	0.00016546
28	66	0.00017185
28	67	1.5764e-05
28	68	1.2845e-05
29	1	4.5918e-05
29	2	4.5042e-05
29	3	0.0002434
29	4	0.00062402
29	5	0.0085935
29	6	0.0025146
29	7	0.0055668
29	8	0.0071973
29	9	0.019251
29	10	0.019467
29	11	0.023536
29	12	0.018935
29	13	0.019931
29	14	0.010961
29	15	0.029481
29	16	0.00012303
29	17	2.1444e-05
29	18	0.0059599
29	19	0.0063724
29	20	0.00035166
29	21	0.00041591
29	22	0.0013289
29	23	0.019236
29	24	0.020237
29	25	0.0054885
29	26	0.0050972
29	27	0.00084528
29	28	0.095098
29	29	0.19725
29	30	1
29	31	0.042106
29	32	0.018017
29	33	0.00092113
29	34	0.0070534
29	35	0.001437
29	36	0.010684
29	37	0.0015649
29	38	7.3226e-05
29	39	8.561e-05
29	40	0.041313
29	41	0.0016134
29	42	0.0018671
29	43	0.00095707
29	44	0.00011799
29	45	0.00011061
29	46	0.00026344
29	47	0.021429
29	48	0.0076691
29	49	0.013502
29	50	0.0021658
29	51	0.015285
29	52	0.0086936
29	53	0.0071614
29	54	0.008212
29	55	0.022519
29	56	0.015659
29	57	0.013999
29	58	0.013947
29	59	0.0074066
29	60	0.005332
29	61	0.0067994
29	62	0.0064082
29	63	0.013915
29	64	0.019948
29	65	0.00030246
29	66	0.00037555
29	67	2.7658e-05
29	68	0.00022148
30	1	7.5276e-05
30	2	0.00011305
30	3	8.8037e-05
30	4	0.011857
30	5	0.045727
30	6	0.0078343
30	7	0.0014715
30	8	0.0010322
30	9	0.066101
30	10	0.016913
30	11	0.022638
30	12	0.0015465
30	13	0.019931
30	14	0.011921
30	15	0.011734
30	16	0.00012303
30	17	0.00013081
30	18	0.0059599
30	19	0.0019954
30	20	0.00067756
30	21	0.00017481
30	22	0.0043462
30	23	0.019236
30	24	0.056364
30	25	0.0050967
30	26	0.0050972
30	27	0.00026264
30	28	0.15267
30	29	1
30	30	0.19706
30	31	1
30	32	0.018017
30	33	0.0032832
30	34	0.0035697
30	35	0.00030731
30	36	0.0044462
30	37	0.00613
30	38	0.00010306
30	39	0.00010365
30	40	0.025196
30	41	0.010378
30	42	0.00078369
30	43	0.00080366
30	44	0.00011799
30	45	0.00011061
30	46	0.00026344
30	47	0.0076328
30	48	0.0092524
30	49	0.0039611
30	50	0.0021658
30	51	0.0047565
30	52	0.007014
30	53	0.0071614
30	54	0.010683
30	55	0.024771
30	56	0.015126
30	57	0.013999
30	58	0.0051034
30	59	0.018865
30	60	0.005332
30	61	0.0018981
30	62	0.018299
30	63	0.033709
30	64	0.019948
30	65	0.0001469
30	66	9.3116e-05
30	67	0.00022882
30	68	1.6131e-05
31	1	4.5918e-05
31	2	4.5042e-05
31	3	8.8037e-05
31	4	0.00062402
31	5	0.012045
31	6	0.0025146
31	7	0.0023026
31	8	0.0010322
31	9	0.031707
31	10	0.02779
31	11	0.019761
31	12	0
31	13	0.024747
31	14	0.0047722
31	15	0.011734
31	16	0.00012303
31	17	2.9286e-05
31	18	0.0039493
31	19	0.0063724
31	20	0.00035166
31	21	0.00036192
31	22	0.0088534
31	23	0.057532
31	24	0.014237
31	25	0.0050967
31	26	0.011351
31	27	3.4895e-05
31	28	0.065711
31	29	0.0197
31	30	0.46732
31	31	0.42195
31	32	1
31	33	0.034049
31	34	0.019456
31	35	0.00030731
31	36	0.0044462
31	37	0.0015649
31	38	3.8013e-05
31	39	1.6815e-05
31	40	0.013643
31	41	0.0016134
31	42	0.00078369
31	43	5.2581e-05
31	44	0.00022391
31	45	0.00021816
31	46	0.00026344
31	47	0.0076328
31	48	0.0093588
31	49	0.007595
31	50	0.0098623
31	51	0.0069113
31	52	0.007014
31	53	0.030598
31	54	0.010683
31	55	0.015304
31	56	0.019788
31	57	0.01468
31	58	0.002503
31	59	0.016754
31	60	0.0057052
31	61	0.0049874
31	62	0.0025189
31	63	0.019349
31	64	0.023413
31	65	0.00016546
31	66	0.00017185
31	67	5.3527e-05
31	68	4.3968e-05
32	1	7.9555e-07
32	2	9.1329e-07
32	3	1.1642e-05
32	4	0.00097787
32	5	0.0091465
32	6	0.0015505
32	7	0.0014715
32	8	0.0010322
32	9	0.00029276
32	10	0.0079755
32	11	0.019761
32	12	0.018935
32	13	0.010692
32	14	0.010961
32	15	0.011734
32	16	2.9274e-05
32	17	4.1739e-05
32	18	0.0059599
32	19	0.0020401
32	20	0.00035166
32	21	0.00036192
32	22	0.0076635
32	23	0.00463
32	24	0.014237
32	25	0.0020346
32	26	0.0050972
32	27	0.00026264
32	28	0.0044559
32	29	0.003753
32	30	0.0035249
32	31	0.4609
32	32	0.91555
32	33	0.46336
32	34	0.019456
32	35	9.7609e-05
32	36	0.0044462
32	37	0.00093953
32	38	0.00010306
32	39	0.00010365
32	40	0.013643
32	41	0.0016134
32	42	0.0011375
32	43	0.00065705
32	44	0.00011799
32	45	0.00011061
32	46	0.00019428
32	47	0.0045602
32	48	0.0076691
32	49	0.007595
32	50	0.0021658
32	51	0.0059933
32	52	0.0039808
32	53	0.0018281
32	54	0.010683
32	55	0.015304
32	56	0.019788
32	57	0
32	58	0.0013593
32	59	0.0023307
32	60	0.00060942
32	61	0.0049874
32	62	0.018299
32	63	0.019349
32	64	0.012407
32	65	0.00016546
32	66	0.00017185
32	67	4.9481e-05
32	68	3.1402e-05
33	1	1.07e-06
33	2	0
33	3	8.8037e-05
33	4	0
33	5	0.0076401
33	6	0.0025146
33	7	0.0014715
33	8	0.0010322
33	9	0.019251
33	10	0.016913
33	11	0.019761
33	12	0.018935
33	13	0
33	14	0.0004388
33	15	0.0052282
33	16	1.083e-05
33	17	9.5537e-06
33	18	0.0059599
33	19	0.0063724
33	20	6.6102e-05
33	21	0
33	22	0
33	23	0.0021678
33	24	0.014237
33	25	0.0050967
33	26	0.00053044
33	27	0.00026264
33	28	0.012319
33	29	0
33	30	0.00023745
33	31	0.013953
33	32	0.4241
33	33	1
33	34	0.59984
33	35	0.00030731
33	36	0.0044462
33	37	0.0015649
33	38	0.00010306
33	39	0.00010365
33	40	0.013643
33	41	0.0004124
33	42	0.00078369
33	43	0.00080366
33	44	3.9687e-05
33	45	4.0108e-05
33	46	0.00026344
33	47	0.0076328
33	48	0.0076691
33	49	0.007595
33	50	0.0021658
33	51	0.0029194
33	52	0.00043366
33	53	0.0039979
33	54	0.00045737
33	55	0.015304
33	56	0.005933
33	57	0.013999
33	58	0.013947
33	59	0.016754
33	60	0.0013784
33	61	0.0012689
33	62	0.0024092
33	63	0.019349
33	64	0.0029154
33	65	6.623e-05
33	66	5.8575e-05
33	67	2.4969e-05
33	68	2.356e-05
34	1	0
34	2	2.6093e-06
34	3	8.265e-05
34	4	0.00062402
34	5	0.012045
34	6	0
34	7	0.0012579
34	8	0.0010604
34	9	0.0015217
34	10	0.0022642
34	11	0.0060102
34	12	0.001703
34	13	0.019931
34	14	0.010961
34	15	0.011734
34	16	0.00012303
34	17	0.00013081
34	18	0.0015904
34	19	0.0032118
34	20	0
34	21	3.557e-05
34	22	0.0088534
34	23	0.019236
34	24	0.0055998
34	25	0.0050967
34	26	0.0050972
34	27	4.3233e-05
34	28	0.0044559
34	29	0.0013057
34	30	0.00038938
34	31	0.0079895
34	32	0.018017
34	33	0.60003
34	34	1
34	35	0.00018178
34	36	0.0010713
34	37	0.0015649
34	38	0.00010306
34	39	0.00010365
34	40	0.0035904
34	41	0.0016134
34	42	4.0179e-05
34	43	9.495e-05
34	44	0.00011799
34	45	0.00011061
34	46	0.00019779
34	47	0.0076328
34	48	0.0076691
34	49	0.0010162
34	50	0.0021658
34	51	0.0069113
34	52	0.007014
34	53	0.0071614
34	54	0.010683
34	55	0.0032314
34	56	0.019788
34	57	0.0040163
34	58	0.0011037
34	59	0.0041663
34	60	0.005332
34	61	0.0049874
34	62	0.018299
34	63	0.011634
34	64	0.019948
34	65	0.00016546
34	66	0.00017185
34	67	0.00022882
34	68	0.00022148
35	1	4.5918e-05
35	2	0.15585
35	3	8.8037e-05
35	4	0.00062402
35	5	0.012045
35	6	0.02078
35	7	0.0014715
35	8	0.0048366
35	9	0.019251
35	10	0.016913
35	11	0.011
35	12	0.0058265
35	13	0.019931
35	14	0.01571
35	15	0.011734
35	16	0.00033868
35	17	0.00013081
35	18	0.0059599
35	19	0.0076908
35	20	0.00040721
35	21	0.00019309
35	22	0.0088534
35	23	7.2122e-05
35	24	0.014237
35	25	0.0093562
35	26	0.0050972
35	27	0.00026264
35	28	0.0044559
35	29	0.01824
35	30	0.0035249
35	31	0.0079895
35	32	0.0055434
35	33	0.019931
35	34	0.011298
35	35	0.015396
35	36	0.21739
35	37	0.0083293
35	38	0.00010306
35	39	0.0020565
35	40	0.0063725
35	41	0.0016134
35	42	0.004889
35	43	0.00080366
35	44	0.00011799
35	45	0.0023005
35	46	0.00026344
35	47	0.0076328
35	48	0.0031275
35	49	0.017062
35	50	0.0060989
35	51	0.0069113
35	52	0.007014
35	53	0
35	54	0.010683
35	55	0.043633
35	56	0.0062874
35	57	0.013999
35	58	0.025054
35	59	0.0068367
35	60	0.005332
35	61	0.024506
35	62	0.027769
35	63	0.019349
35	64	0.019948
35	65	0.00016546
35	66	0.0017209
35	67	0.002743
35	68	0.00022148
36	1	0.00024654
36	2	0.00047344
36	3	0.0024714
36	4	0.0054289
36	5	0.0045715
36	6	0.003096
36	7	0.0014715
36	8	0.0012512
36	9	0.0034325
36	10	0.042046
36	11	0.019761
36	12	0.018935
36	13	0.0058085
36	14	0.010961
36	15	0.0070732
36	16	0.00012303
36	17	1.6515e-05
36	18	0.00095706
36	19	0.0063724
36	20	0.00035166
36	21	0.00065817
36	22	0.0088534
36	23	0.013792
36	24	0.014237
36	25	0.012812
36	26	0.0050972
36	27	0.0047121
36	28	0.0044559
36	29	0.0086428
36	30	0.0035249
36	31	0.0079895
36	32	0.018017
36	33	0.019931
36	34	0.0060487
36	35	0.013325
36	36	0.25127
36	37	0.32734
36	38	0.00010306
36	39	0.00010365
36	40	0.013643
36	41	0.0016134
36	42	0.010046
36	43	0.0049572
36	44	0.00011799
36	45	0.00011061
36	46	0.0051133
36	47	0.029234
36	48	0.0076691
36	49	0.0055202
36	50	0.0021658
36	51	0.0067404
36	52	0.015681
36	53	0.0071614
36	54	0.010683
36	55	0.025452
36	56	0.019788
36	57	0.026559
36	58	0.013947
36	59	0.0056841
36	60	0.005332
36	61	0.0057396
36	62	0.018299
36	63	0.0016839
36	64	0.019948
36	65	0.00016546
36	66	0.00017185
36	67	0.00022882
36	68	8.9126e-05
37	1	4.5918e-05
37	2	4.5042e-05
37	3	8.8037e-05
37	4	0.00062402
37	5	0.00045206
37	6	0.0025146
37	7	0.0036958
37	8	0.0017361
37	9	0.019251
37	10	0.043361
37	11	0.019761
37	12	0.018935
37	13	0.0056483
37	14	0.0062779
37	15	0.011734
37	16	0.00012303
37	17	0.00013081
37	18	0.0059599
37	19	0.0063724
37	20	0.00087182
37	21	0.00036192
37	22	0.0088534
37	23	0.011425
37	24	0.014237
37	25	0.0050967
37	26	0.0032055
37	27	0.00026264
37	28	0.0044559
37	29	0.003753
37	30	0.014463
37	31	0.0079895
37	32	0.011067
37	33	0.019931
37	34	0.019456
37	35	0.001571
37	36	1
37	37	0.082335
37	38	0.063811
37	39	0.0017103
37	40	0.013643
37	41	0.010725
37	42	0.00078369
37	43	0.00080366
37	44	0.0002762
37	45	0.00029498
37	46	7.4276e-05
37	47	0.0076328
37	48	0.0047585
37	49	0.007595
37	50	0.00067114
37	51	0.0069113
37	52	0.007014
37	53	0.0071614
37	54	0.040229
37	55	0.015304
37	56	0.0016594
37	57	0.013999
37	58	0.018067
37	59	0.00027901
37	60	0.0014127
37	61	0.0049874
37	62	0.018299
37	63	0.00084215
37	64	0.0016175
37	65	0.00016546
37	66	0.00017185
37	67	1.7767e-05
37	68	1.1099e-05
38	1	0.0061156
38	2	0.0055908
38	3	8.8037e-05
38	4	0.00032839
38	5	0.012045
38	6	0.0012839
38	7	0.0014715
38	8	0.00015621
38	9	0.011268
38	10	0.016913
38	11	0.0021075
38	12	0.018935
38	13	0.0076066
38	14	0.0019925
38	15	0.011734
38	16	0.00012303
38	17	0.00043246
38	18	0.0059599
38	19	0.0037572
38	20	0.00035166
38	21	9.8192e-05
38	22	0.011478
38	23	0.0080033
38	24	0.001046
38	25	0.0050967
38	26	0.0050972
38	27	0.00026264
38	28	0.0070724
38	29	0.0026328
38	30	0.0035249
38	31	0.0027646
38	32	0.018017
38	33	0.019931
38	34	0.019456
38	35	0.00030731
38	36	0.0044462
38	37	1
38	38	0.0052568
38	39	1
38	40	0.013643
38	41	0.0016134
38	42	0.00078369
38	43	0.0013369
38	44	0.0012948
38	45	0.00011061
38	46	0.00026344
38	47	0.0076328
38	48	0.0076691
38	49	0.007595
38	50	0.0021658
38	51	0.00030165
38	52	0.007014
38	53	0.0084975
38	54	0.010683
38	55	0.0084314
38	56	0.019788
38	57	0.0042069
38	58	0
38	59	0.016754
38	60	0.005332
38	61	0.0049874
38	62	0.018299
38	63	0.0011795
38	64	0.0028391
38	65	0.00016546
38	66	0.00050867
38	67	0.00072586
38	68	0.00022148
39	1	4.5918e-05
39	2	4.5042e-05
39	3	0.0049725
39	4	0.002724
39	5	0.012045
39	6	0.00035716
39	7	0.00082052
39	8	0.0010322
39	9	0.010302
39	10	0.016913
39	11	0.0023405
39	12	0.018935
39	13	0.0078596
39	14	0.010961
39	15	0.0034437
39	16	0.00042036
39	17	0.00013081
39	18	0.0059599
39	19	0.0032722
39	20	0.00035166
39	21	0.00036192
39	22	0.013273
39	23	0.0081688
39	24	0.014237
39	25	0.0050967
39	26	6.4446e-05
39	27	0.0057262
39	28	0.0058599
39	29	0.0030759
39	30	0.0035249
39	31	0.0010151
39	32	0.018017
39	33	0.019931
39	34	0.019456
39	35	0.0060249
39	36	0.0044462
39	37	0.026745
39	38	1
39	39	0.0052574
39	40	0.31846
39	41	0.0016134
39	42	0.0028324
39	43	0.00080366
39	44	0.00011799
39	45	0.0012967
39	46	0.00026344
39	47	0.0032926
39	48	0.00050919
39	49	0.007595
39	50	0.0021658
39	51	0.0069113
39	52	0.0013674
39	53	0.0094578
39	54	0.010683
39	55	0.014228
39	56	0.019788
39	57	0.0045676
39	58	0.013947
39	59	0.016754
39	60	0.005332
39	61	0.0049874
39	62	0.0068798
39	63	0.019349
39	64	0.0030296
39	65	0.00047137
39	66	0.00017185
39	67	0.00022882
39	68	0.00069923
40	1	4.4277e-05
40	2	7.0281e-05
40	3	8.3402e-05
40	4	0.00062402
40	5	0.012045
40	6	0.0025146
40	7	0.0014715
40	8	0.0010322
40	9	6.5808e-05
40	10	0.0048237
40	11	0.019761
40	12	0.018935
40	13	0.01091
40	14	0.010961
40	15	0.011734
40	16	4.1274e-05
40	17	4.055e-05
40	18	0.0059599
40	19	0.0063724
40	20	0.0004651
40	21	0.00025884
40	22	0.0088534
40	23	0.019236
40	24	0.0004505
40	25	0.002251
40	26	0.0050972
40	27	0.00010416
40	28	0.0044559
40	29	0.01143
40	30	0.006731
40	31	0.0079895
40	32	0.018017
40	33	0.019931
40	34	0.0053222
40	35	0.00015001
40	36	0.0044462
40	37	0.0015649
40	38	0.00010306
40	39	0.0023563
40	40	0.71104
40	41	0.12488
40	42	0.00078369
40	43	0.00080366
40	44	0.00011799
40	45	0.00011061
40	46	7.0151e-05
40	47	0.0076328
40	48	0.0046282
40	49	0.00079273
40	50	0.005954
40	51	0.0073098
40	52	0.012518
40	53	0.0074638
40	54	0.0030433
40	55	0.015304
40	56	0.00080602
40	57	0.0033571
40	58	0.013947
40	59	0.016754
40	60	0.0013896
40	61	0.003136
40	62	0.00032536
40	63	0.019349
40	64	0.0048754
40	65	9.4267e-05
40	66	4.0335e-05
40	67	9.7336e-05
40	68	6.3407e-05
41	1	4.5918e-05
41	2	4.5042e-05
41	3	8.8037e-05
41	4	0.00062402
41	5	0.012045
41	6	0.0070214
41	7	0.0014715
41	8	0.012044
41	9	0.019251
41	10	0.016913
41	11	0.014462
41	12	0.018935
41	13	0.0045665
41	14	0.010961
41	15	0.037357
41	16	0.00012303
41	17	4.0601e-05
41	18	0.0059599
41	19	0.020125
41	20	0.00035166
41	21	0.00086386
41	22	0.0088534
41	23	0.0064164
41	24	0.0010434
41	25	0.0084739
41	26	0.0050972
41	27	0.00026264
41	28	0.0044559
41	29	0.003753
41	30	0.022988
41	31	0.0079895
41	32	0.018017
41	33	0.0064256
41	34	0.019456
41	35	0.00030731
41	36	0.0044462
41	37	0.010009
41	38	0.00010306
41	39	0.00010365
41	40	1
41	41	0.088767
41	42	0.45857
41	43	0.0063293
41	44	0.00011799
41	45	0.00011061
41	46	0.0023811
41	47	0.072494
41	48	0.0076691
41	49	0.0097463
41	50	0.0021658
41	51	0.012377
41	52	0.007014
41	53	0.021197
41	54	0.010683
41	55	0.041153
41	56	0.019788
41	57	0.038717
41	58	0.013947
41	59	0.016754
41	60	0.044426
41	61	0.0049874
41	62	0.018299
41	63	0.0014796
41	64	0.0032914
41	65	0.00016546
41	66	0.00045911
41	67	0.00022882
41	68	7.8504e-05
42	1	4.5918e-05
42	2	4.5042e-05
42	3	8.8037e-05
42	4	0.0022749
42	5	0.013413
42	6	0.0025146
42	7	0.012349
42	8	0.0010322
42	9	0.019251
42	10	0.00042754
42	11	0.0018093
42	12	0.018935
42	13	0.019931
42	14	0.020472
42	15	0.011734
42	16	0.00012303
42	17	0.00013081
42	18	0.010552
42	19	0.0063724
42	20	0.0014591
42	21	0.00036192
42	22	0.015375
42	23	0.019236
42	24	0.014328
42	25	0.0050967
42	26	0.0081362
42	27	0.00026264
42	28	0.0078897
42	29	0.0089987
42	30	0.0035249
42	31	0.0079895
42	32	0.025962
42	33	0.019931
42	34	0.0012125
42	35	0.0018574
42	36	0.061655
42	37	0.0015649
42	38	0.00010306
42	39	0.00036786
42	40	0.013643
42	41	1
42	42	0.040746
42	43	1
42	44	0.0052764
42	45	0.0031652
42	46	0.0025125
42	47	0.0076328
42	48	0.011209
42	49	0.0011755
42	50	0.003097
42	51	0.0069113
42	52	0.007014
42	53	0.0071614
42	54	0.043612
42	55	0.015304
42	56	0.019384
42	57	0.013999
42	58	0.019401
42	59	0.057239
42	60	0.005332
42	61	0.0049874
42	62	0.088807
42	63	0.019349
42	64	0.00072868
42	65	0.00016546
42	66	7.2251e-05
42	67	0.0012513
42	68	0.00022148
43	1	0.0015647
43	2	0.00088735
43	3	0.0009383
43	4	0.00046574
43	5	0.0098228
43	6	0.0046265
43	7	0.0030922
43	8	0.0010322
43	9	0.035972
43	10	0.016913
43	11	0.018756
43	12	0.018935
43	13	0.019931
43	14	0.020559
43	15	0.011734
43	16	0.00012303
43	17	0.00013081
43	18	0.0096251
43	19	0.0063724
43	20	0.00035166
43	21	0.00051076
43	22	0.0028071
43	23	0.0083863
43	24	0.0045686
43	25	0.0050967
43	26	0.0079904
43	27	0.0024298
43	28	0.0021687
43	29	0.0044958
43	30	0.0035249
43	31	0.00020922
43	32	0.014724
43	33	0.019931
43	34	0.0020661
43	35	0.00030731
43	36	0.030101
43	37	0.0015649
43	38	0.00017184
43	39	0.00010365
43	40	0.013643
43	41	0.013664
43	42	1
43	43	0.040766
43	44	0.0046432
43	45	0.0046797
43	46	0.00026344
43	47	0.0076328
43	48	0.012443
43	49	0
43	50	0.0033849
43	51	0.0069113
43	52	0.015483
43	53	0.0071614
43	54	0.01177
43	55	0.0081064
43	56	0.0079548
43	57	0.013999
43	58	0.013947
43	59	0.055712
43	60	0.005332
43	61	0.029893
43	62	0.018299
43	63	0.0051655
43	64	0.00023855
43	65	0.00047465
43	66	0.00017185
43	67	0.00022882
43	68	0.0011571
44	1	0.0058633
44	2	0.0069187
44	3	8.8037e-05
44	4	0.00048647
44	5	0.013037
44	6	2.4436e-05
44	7	0.0014715
44	8	0.00045886
44	9	0.0085589
44	10	0.019551
44	11	0.019761
44	12	0.0047903
44	13	0.00088365
44	14	0.010961
44	15	0.011734
44	16	6.0678e-05
44	17	0.00023988
44	18	0.0059599
44	19	0.0063724
44	20	0.00026651
44	21	0.00036192
44	22	0.0088534
44	23	0.0014037
44	24	0.014237
44	25	0.0059398
44	26	0.0050972
44	27	0.00026264
44	28	0.0028154
44	29	0.003753
44	30	0.0035249
44	31	0.015292
44	32	0.018017
44	33	0.007151
44	34	0.019456
44	35	0.00030731
44	36	0.0044462
44	37	0.0036931
44	38	0.0011131
44	39	0.00010365
44	40	0.013643
44	41	0.0016134
44	42	0.035114
44	43	0.030919
44	44	0.0061228
44	45	1
44	46	0.00031373
44	47	0.011644
44	48	0.0076691
44	49	0.007595
44	50	0.0021658
44	51	0.0027439
44	52	0.007014
44	53	0.011685
44	54	0.010683
44	55	0.015304
44	56	0.019788
44	57	0.0072183
44	58	0.013947
44	59	0.016754
44	60	0.0099682
44	61	0.0049874
44	62	0.018299
44	63	0.0054069
44	64	0.019948
44	65	0.00016546
44	66	0.00025711
44	67	0.0014924
44	68	0.00022148
45	1	4.5918e-05
45	2	4.5042e-05
45	3	0.0059408
45	4	0.0020833
45	5	0.014109
45	6	0.0025146
45	7	0.0014715
45	8	0.00063513
45	9	0.0082573
45	10	0.021357
45	11	0.019761
45	12	0.0045539
45	13	0.0018777
45	14	0.010961
45	15	0.011734
45	16	0.00019887
45	17	9.3558e-05
45	18	0.0059599
45	19	0.0063724
45	20	0.00035166
45	21	0.00038084
45	22	0.0088534
45	23	0.003273
45	24	0.014237
45	25	0.0060894
45	26	0.0050972
45	27	0.007284
45	28	0.0010352
45	29	0.003753
45	30	0.0035249
45	31	0.015404
45	32	0.018017
45	33	0.0084239
45	34	0.019456
45	35	0.0058099
45	36	0.0044462
45	37	0.0040449
45	38	0.00010306
45	39	0.0011216
45	40	0.013643
45	41	0.0016134
45	42	0.021112
45	43	0.03121
45	44	1
45	45	0.0061155
45	46	0.00029375
45	47	0.020275
45	48	0.00097237
45	49	0.007595
45	50	0.00076996
45	51	0.001811
45	52	0.007014
45	53	0.011597
45	54	0.010683
45	55	0.015304
45	56	0.019788
45	57	0.010371
45	58	0.013947
45	59	0.016754
45	60	0.010861
45	61	0.0049874
45	62	0.018299
45	63	0.0070555
45	64	0.019948
45	65	0.00017573
45	66	0.00017185
45	67	0.00022882
45	68	0.0013881
46	1	4.5918e-05
46	2	4.5042e-05
46	3	0.36488
46	4	0.00062402
46	5	0.012045
46	6	0.029003
46	7	0.0014715
46	8	0.017965
46	9	0.019251
46	10	0.071901
46	11	0
46	12	0.014495
46	13	0.019931
46	14	0.010961
46	15	0.0026708
46	16	0.00064729
46	17	0.00013081
46	18	0.0059599
46	19	0.015738
46	20	0.0014487
46	21	0.00036192
46	22	0.0088534
46	23	0.019236
46	24	0.014237
46	25	0.0050967
46	26	0.0052385
46	27	0.00026264
46	28	0.034999
46	29	0.003753
46	30	0.0035249
46	31	0.0079895
46	32	0.013267
46	33	0.019931
46	34	0.01453
46	35	0.00030731
46	36	0.09605
46	37	0.00039578
46	38	0.00010306
46	39	0.00010365
46	40	0.0033275
46	41	0.015737
46	42	0.0076614
46	43	0.00080366
46	44	0.0001411
46	45	0.00012454
46	46	0.013331
46	47	1
46	48	0.0076691
46	49	0.017684
46	50	0.024383
46	51	0.0069113
46	52	0.007014
46	53	0.024613
46	54	0.010683
46	55	0.097468
46	56	0.011365
46	57	0.013999
46	58	0.045658
46	59	0.016754
46	60	0.005332
46	61	0.0054527
46	62	0.10896
46	63	0.019349
46	64	0.019948
46	65	0.0033636
46	66	0.00017185
46	67	0.00022882
46	68	0.0028625
47	1	4.5918e-05
47	2	4.5042e-05
47	3	0.0014028
47	4	0.008132
47	5	0.0076597
47	6	0.0025146
47	7	0.0014715
47	8	0.010827
47	9	0.019251
47	10	0.080893
47	11	0.019761
47	12	0.018935
47	13	0.019931
47	14	0.018617
47	15	0.011734
47	16	0.00012303
47	17	0.00013081
47	18	0.010375
47	19	0.0063724
47	20	0.00012613
47	21	8.8129e-05
47	22	0.00041907
47	23	0.019236
47	24	0
47	25	0.0015104
47	26	0.0050972
47	27	0.00049194
47	28	0.0023971
47	29	0.010739
47	30	0.0035249
47	31	0.0079895
47	32	0.0108
47	33	0.019931
47	34	0.019456
47	35	0.00030731
47	36	0.0184
47	37	0.0015649
47	38	0.00010306
47	39	4.5106e-05
47	40	0.013643
47	41	0.016408
47	42	0.00078369
47	43	0.00080366
47	44	0.00018102
47	45	0.00030929
47	46	0.034203
47	47	0.38973
47	48	0.45966
47	49	0.007595
47	50	0.0012268
47	51	0.0017786
47	52	0.007014
47	53	0.001636
47	54	0.019858
47	55	0.015304
47	56	0.00078507
47	57	0.013999
47	58	0.0045614
47	59	0.0046019
47	60	0.0042407
47	61	0.0017026
47	62	0.018299
47	63	0
47	64	0.0064267
47	65	0.00016546
47	66	0.00017185
47	67	5.0343e-05
47	68	6.0274e-05
48	1	4.5918e-05
48	2	4.5042e-05
48	3	8.8037e-05
48	4	0.00062402
48	5	0.020876
48	6	0.0002212
48	7	0.00051122
48	8	0.0059561
48	9	0.0027012
48	10	0.016913
48	11	0.010513
48	12	0.018935
48	13	0.019931
48	14	0.0071403
48	15	0.0037979
48	16	0.00012303
48	17	0.00013081
48	18	0.01004
48	19	0.0063724
48	20	0.00035166
48	21	0.00036192
48	22	0.0015237
48	23	0.0052582
48	24	0.014237
48	25	0.0050967
48	26	0.005167
48	27	0.00044322
48	28	0.0044559
48	29	0.003753
48	30	0.0043358
48	31	0.0098404
48	32	0.018017
48	33	0.019931
48	34	0.019456
48	35	0.00012596
48	36	0.0044462
48	37	0.00094282
48	38	0.00010306
48	39	5.9953e-06
48	40	0.0080304
48	41	0.0016134
48	42	0.001158
48	43	0.0013085
48	44	0.00011799
48	45	4.1949e-06
48	46	0.00026344
48	47	0.46467
48	48	0.38555
48	49	1
48	50	0.0021658
48	51	0.0015141
48	52	0.007014
48	53	0.0071614
48	54	0.010683
48	55	0.0030821
48	56	0.019788
48	57	0.0034988
48	58	0.013947
48	59	0.0045632
48	60	0.005332
48	61	0.0049874
48	62	0.017793
48	63	0.0018705
48	64	0.00017502
48	65	0
48	66	0.00017185
48	67	0
48	68	0.00022148
49	1	0.00017821
49	2	0.00012132
49	3	0.00010901
49	4	0.0027959
49	5	0.012045
49	6	0.0040225
49	7	0.0029347
49	8	0.0010322
49	9	0.005695
49	10	0.016913
49	11	0.009731
49	12	0.018935
49	13	0.019931
49	14	0.010961
49	15	0.0079257
49	16	3.6889e-05
49	17	5.3354e-05
49	18	0.0059599
49	19	0.010626
49	20	0.00035166
49	21	1.2762e-05
49	22	0.0088534
49	23	0.019236
49	24	0.0196
49	25	0.0050967
49	26	0.0050972
49	27	0.00026264
49	28	0.0044559
49	29	0.0067775
49	30	0.0016639
49	31	0.0079895
49	32	0.018017
49	33	0.019931
49	34	0.002386
49	35	0.00068532
49	36	0.0030911
49	37	0.0015649
49	38	0.00010306
49	39	0.00010365
49	40	0.0010897
49	41	0.0021095
49	42	0.00010486
49	43	5.3285e-07
49	44	0.00011799
49	45	0.00011061
49	46	0.00061231
49	47	0.0076328
49	48	1
49	49	0.38551
49	50	0.005156
49	51	0.0069113
49	52	0.0087922
49	53	0.0071614
49	54	0.010683
49	55	0.015304
49	56	0.0045071
49	57	0.0049951
49	58	0.0004488
49	59	0.016754
49	60	0.0019054
49	61	0.0014008
49	62	0.018299
49	63	0.0051293
49	64	0.019948
49	65	0.00016546
49	66	9.8952e-05
49	67	0.00022882
49	68	0.00022148
50	1	4.5918e-05
50	2	0.00012931
50	3	0.0017663
50	4	0.012894
50	5	0.012045
50	6	0.046668
50	7	0.75763
50	8	0.0010322
50	9	0.1253
50	10	0.016913
50	11	0.019761
50	12	0.018935
50	13	0.019148
50	14	0.012046
50	15	0.011734
50	16	0.00012303
50	17	4.0957e-06
50	18	0.0059599
50	19	0.012189
50	20	0.00035166
50	21	0.00036192
50	22	0.024772
50	23	0.019236
50	24	0.065051
50	25	0.0050967
50	26	0.0050972
50	27	0.00026264
50	28	0.015477
50	29	0.003753
50	30	0.0035249
50	31	0.03651
50	32	0.018017
50	33	0.019931
50	34	0.019456
50	35	0.00083856
50	36	0.0044462
50	37	0.00048428
50	38	0.00010306
50	39	0.00010365
50	40	0.037292
50	41	0.0016134
50	42	0.0011168
50	43	0.0012398
50	44	0.00011799
50	45	3.5582e-05
50	46	0.0028624
50	47	0.0044211
50	48	0.0076691
50	49	0.017711
50	50	0.11388
50	51	1
50	52	0.095787
50	53	0.0014032
50	54	0.010683
50	55	0.015304
50	56	0.013686
50	57	0.018957
50	58	0.013947
50	59	0.033066
50	60	0.0035725
50	61	0.0049874
50	62	0.0095709
50	63	0.019349
50	64	0.013954
50	65	0.00011274
50	66	0.00014866
50	67	0.00013873
50	68	2.5033e-05
51	1	3.3945e-05
51	2	4.5042e-05
51	3	8.8037e-05
51	4	0.00062402
51	5	0.012475
51	6	0.0025146
51	7	0.0014715
51	8	0.0010322
51	9	0.019251
51	10	0.037243
51	11	0.019761
51	12	0.018935
51	13	0.010257
51	14	0.010961
51	15	0.0010349
51	16	0.00012303
51	17	0.00013081
51	18	0.0067725
51	19	0.0063724
51	20	0.00017003
51	21	0.00013699
51	22	0.0088534
51	23	0.014124
51	24	0.014237
51	25	0.0014707
51	26	0.00081577
51	27	0.00026264
51	28	0.0044559
51	29	0.0084626
51	30	0.0023127
51	31	0.0079895
51	32	0.015622
51	33	0.0085587
51	34	0.019456
51	35	0.00030731
51	36	0.0043236
51	37	0.0015649
51	38	4.0472e-06
51	39	0.00010365
51	40	0.01445
51	41	0.0029979
51	42	0.00078369
51	43	0.00080366
51	44	4.5249e-05
51	45	2.1589e-05
51	46	0.00026344
51	47	0.001932
51	48	0.0017408
51	49	0.007595
51	50	0.32464
51	51	0.35094
51	52	0.007014
51	53	0.0080048
51	54	0.0011806
51	55	0.015304
51	56	0.0027044
51	57	0.0052671
51	58	0.0054067
51	59	0.016754
51	60	1.0996e-05
51	61	0.0018344
51	62	0.0058973
51	63	0.019349
51	64	0.019948
51	65	0.00016546
51	66	0.00017185
51	67	8.1746e-05
51	68	0.00011451
52	1	8.5607e-05
52	2	8.6787e-05
52	3	0.00055444
52	4	0.00062402
52	5	0.012045
52	6	0.0085115
52	7	0.065601
52	8	0.1756
52	9	0.028677
52	10	0.016913
52	11	0.0027132
52	12	0.0011199
52	13	0.0038551
52	14	0.00095613
52	15	0.001714
52	16	5.4023e-05
52	17	7.8899e-05
52	18	0.0059599
52	19	0.012681
52	20	0.00035166
52	21	1.4969e-05
52	22	0.0079286
52	23	0.012798
52	24	0.0062847
52	25	0.0049645
52	26	0.0050972
52	27	0.00026264
52	28	0.0044559
52	29	0.0046771
52	30	0.0035249
52	31	0.0079895
52	32	0.010276
52	33	0.0015927
52	34	0.019456
52	35	0.00030731
52	36	0.010529
52	37	0.0015649
52	38	0.00010306
52	39	2.0897e-05
52	40	0.024558
52	41	0.0016134
52	42	0.00078369
52	43	0.0017659
52	44	0.00011799
52	45	0.00011061
52	46	0.00026344
52	47	0.0076328
52	48	0.0076691
52	49	0.0095058
52	50	0.030365
52	51	0.0069113
52	52	0.3587
52	53	1
52	54	0.010683
52	55	0.015304
52	56	0.02865
52	57	0.009297
52	58	0.013947
52	59	0.016754
52	60	0.005332
52	61	0.0075375
52	62	0.04162
52	63	0.019349
52	64	0.0031916
52	65	0.00026463
52	66	0.00020133
52	67	3.9546e-06
52	68	2.3391e-05
53	1	4.5918e-05
53	2	4.5042e-05
53	3	0.00023977
53	4	0.012501
53	5	0.0058518
53	6	0.01135
53	7	0.0014715
53	8	0.0010322
53	9	0.010327
53	10	0.01521
53	11	0.019761
53	12	0.0051757
53	13	0.0034117
53	14	0.02127
53	15	0.011734
53	16	0.00012303
53	17	0.00013081
53	18	0.0042488
53	19	0.0021069
53	20	0.00070104
53	21	0.00011796
53	22	0.0088534
53	23	0.019236
53	24	0.014237
53	25	0.0050967
53	26	0.013986
53	27	0
53	28	0.016372
53	29	0.003753
53	30	0.0035249
53	31	0.03558
53	32	0.0044035
53	33	0.011113
53	34	0.019456
53	35	0
53	36	0.0044462
53	37	0.0015649
53	38	0.00012265
53	39	0.0001373
53	40	0.014242
53	41	0.0050922
53	42	0.00078369
53	43	0.00080366
53	44	0.00019524
53	45	0.00018636
53	46	0.000912
53	47	0.0016285
53	48	0.0076691
53	49	0.007595
53	50	0.00033641
53	51	0.0077365
53	52	1
53	53	0.35879
53	54	1
53	55	0.015304
53	56	0.052664
53	57	0.013999
53	58	0.013947
53	59	0.0006575
53	60	0.005332
53	61	0.0049874
53	62	0.0099133
53	63	0.0080586
53	64	0.00021653
53	65	0.00016546
53	66	0.00017185
53	67	6.1531e-05
53	68	3.2261e-05
54	1	8.9168e-05
54	2	4.5042e-05
54	3	8.8037e-05
54	4	0.00062402
54	5	0.0094826
54	6	0.0025146
54	7	0.0014715
54	8	0.0060443
54	9	0.019251
54	10	0.030107
54	11	0.0013206
54	12	0.0002103
54	13	0.0117
54	14	0.010961
54	15	0.011905
54	16	0.00012303
54	17	3.1114e-05
54	18	0.010232
54	19	0.0063724
54	20	0.00035166
54	21	0.00036192
54	22	0.028253
54	23	0.019236
54	24	0.013718
54	25	0.0050967
54	26	0
54	27	0.00026264
54	28	0.0044559
54	29	0.0028415
54	30	0.0035249
54	31	0.0079895
54	32	0.018017
54	33	0.00082319
54	34	0.019456
54	35	0.00030731
54	36	0.0044462
54	37	0.0061151
54	38	0.00010306
54	39	0.00010365
54	40	0.0034845
54	41	0.0016134
54	42	0.0032927
54	43	0.00088652
54	44	0.00011799
54	45	0.00011061
54	46	0.00026344
54	47	0.014317
54	48	0.0076691
54	49	0.007595
54	50	0.0021658
54	51	0.00067836
54	52	0.007014
54	53	0.67043
54	54	0.53517
54	55	1
54	56	0.092686
54	57	0.0012267
54	58	0.013947
54	59	0.016754
54	60	0.0070624
54	61	0.005083
54	62	0.018299
54	63	0.012929
54	64	0.00078881
54	65	0.00016546
54	66	0.00017185
54	67	0.00022882
54	68	3.5572e-05
55	1	4.5918e-05
55	2	2.7132e-05
55	3	8.8037e-05
55	4	0.00062402
55	5	0.023507
55	6	0.0026427
55	7	0.0014715
55	8	0.0010322
55	9	0.012995
55	10	0.016913
55	11	0.0068359
55	12	0.00012267
55	13	0.01182
55	14	0.0034261
55	15	0.011734
55	16	0.00015523
55	17	7.6148e-05
55	18	0.0059599
55	19	0.0063724
55	20	0.00045059
55	21	0.00036192
55	22	0.0088534
55	23	0.022575
55	24	0.0087981
55	25	0.0058829
55	26	0.0050972
55	27	0.0006227
55	28	0.0044559
55	29	0.0056097
55	30	0.0059618
55	31	0.0079895
55	32	0.018017
55	33	0.019931
55	34	0.0037117
55	35	0.00087581
55	36	0.0077774
55	37	0.0015649
55	38	5.5955e-05
55	39	9.6272e-05
55	40	0.013643
55	41	0.0046096
55	42	0.00078369
55	43	0.00042112
55	44	0.00011799
55	45	0.00011061
55	46	0.0016915
55	47	0.0076328
55	48	0.0015267
55	49	0.007595
55	50	0.0021658
55	51	0.0069113
55	52	0.007014
55	53	0.0071614
55	54	0.69756
55	55	0.7672
55	56	0.20124
55	57	0.013999
55	58	0.013947
55	59	0.016754
55	60	0.005332
55	61	0.0049874
55	62	0.025288
55	63	2.1837e-05
55	64	0
55	65	0.00016546
55	66	0.00017185
55	67	2.6778e-05
55	68	0.00022148
56	1	2.1936e-05
56	2	1.6225e-05
56	3	0.00034925
56	4	0.0015897
56	5	0.012045
56	6	0.0025146
56	7	0.0014715
56	8	0.0010322
56	9	0.0024672
56	10	0.0079142
56	11	0.0052184
56	12	0.018935
56	13	0.00014559
56	14	0.010961
56	15	0.011734
56	16	0.00012303
56	17	0.00013081
56	18	0.0059599
56	19	0.0077798
56	20	0.0001294
56	21	0.00022767
56	22	0.0088534
56	23	0.019236
56	24	0.014237
56	25	0.0050967
56	26	0.0031163
56	27	0.00026264
56	28	0.0044559
56	29	0.0029379
56	30	0.0026044
56	31	0.0079895
56	32	0.018017
56	33	0.0060778
56	34	0.019456
56	35	9.9482e-05
56	36	0.0044462
56	37	7.1116e-05
56	38	0.00010306
56	39	0.00010365
56	40	0.00013732
56	41	0.0016134
56	42	0.00076722
56	43	0.00032123
56	44	0.00011799
56	45	0.00011061
56	46	0.00015114
56	47	0.00022511
56	48	0.0076691
56	49	0.0017035
56	50	0.0014704
56	51	0.00091533
56	52	0.010193
56	53	0.018955
56	54	0.049688
56	55	0.15449
56	56	1
56	57	0.31914
56	58	0.11012
56	59	0.069681
56	60	0.005332
56	61	0.0049874
56	62	0.018299
56	63	0.019349
56	64	0.0080519
56	65	0.00016546
56	66	0.00017185
56	67	0.00022882
56	68	0.00022148
57	1	1.3114e-05
57	2	1.2491e-05
57	3	8.8037e-05
57	4	0.00062402
57	5	0.022502
57	6	0.0023645
57	7	0.0014715
57	8	0.0010322
57	9	0
57	10	0.0015078
57	11	0.019761
57	12	0.0036682
57	13	0.019931
57	14	0.010961
57	15	0.0064334
57	16	0.00012303
57	17	0.00013081
57	18	0.001411
57	19	0.0063724
57	20	0.00024352
57	21	0.00036192
57	22	0.0088534
57	23	0.019236
57	24	0.01096
57	25	0.0050967
57	26	0.0049627
57	27	0.00026264
57	28	0.0032862
57	29	0.003753
57	30	0.0035249
57	31	0.0083939
57	32	0
57	33	0.019931
57	34	0.0054197
57	35	0.00030731
57	36	0.0088919
57	37	0.0015649
57	38	3.0698e-05
57	39	3.3947e-05
57	40	0.0030005
57	41	0.0047026
57	42	0.00078369
57	43	0.00080366
57	44	5.9603e-05
57	45	7.9375e-05
57	46	0.00026344
57	47	0.0076328
57	48	0.0019795
57	49	0.0027158
57	50	0.00296
57	51	0.0026037
57	52	0.0046429
57	53	0.0071614
57	54	0.0010771
57	55	0.015304
57	56	0.44868
57	57	0.71137
57	58	1
57	59	0.016754
57	60	0.005332
57	61	0.0074038
57	62	0.024564
57	63	0.019349
57	64	0.015205
57	65	3.2836e-05
57	66	0.00017185
57	67	4.9473e-05
57	68	5.4386e-05
58	1	4.5918e-05
58	2	4.5042e-05
58	3	0.00098025
58	4	0.0050647
58	5	0.012045
58	6	0.0025146
58	7	0.0020118
58	8	0.0081666
58	9	0.019251
58	10	0.016913
58	11	0.019761
58	12	0.018935
58	13	0.0067969
58	14	0.0057213
58	15	0.011734
58	16	0.00012303
58	17	0.00013081
58	18	1.965e-05
58	19	0.0063724
58	20	0.00035166
58	21	0.00013048
58	22	0.0088534
58	23	0.022058
58	24	0.014237
58	25	0.0048885
58	26	0.0050972
58	27	0.00026264
58	28	0.0039721
58	29	0.003753
58	30	0.0010709
58	31	0.001197
58	32	0.0018176
58	33	0.019931
58	34	0.0013989
58	35	0.00054762
58	36	0.0044462
58	37	0.0020421
58	38	0
58	39	0.00010365
58	40	0.013643
58	41	0.0016134
58	42	0.0010962
58	43	0.00080366
58	44	0.00011799
58	45	0.00011061
58	46	0.00085765
58	47	0.0024908
58	48	0.0076691
58	49	0.00028085
58	50	0.0021658
58	51	0.0026986
58	52	0.007014
58	53	0.0071614
58	54	0.010683
58	55	0.015304
58	56	0.15497
58	57	1
58	58	0.71135
58	59	1
58	60	0.024303
58	61	0.0022149
58	62	0.018299
58	63	0.00078897
58	64	0.014248
58	65	1.2887e-05
58	66	0.00013241
58	67	5.0208e-05
58	68	1.3123e-05
59	1	4.5918e-05
59	2	1.7229e-05
59	3	8.8037e-05
59	4	0.00062402
59	5	0.012045
59	6	0.0056798
59	7	0.0028696
59	8	0.0010322
59	9	0.0053789
59	10	0.01359
59	11	0.0068199
59	12	0.018935
59	13	0.0051602
59	14	0.010961
59	15	0.011734
59	16	4.5359e-05
59	17	3.4084e-05
59	18	0.0059599
59	19	0.0063724
59	20	0.00035166
59	21	0.00036192
59	22	0.0083905
59	23	0.028387
59	24	0.014237
59	25	0.0047529
59	26	0.0050972
59	27	0.00035364
59	28	0.0044559
59	29	0.0016324
59	30	0.0040039
59	31	0.0079895
59	32	0.0028385
59	33	0.019931
59	34	0.0049838
59	35	0.00013185
59	36	0.0012425
59	37	4.7184e-06
59	38	0.00010306
59	39	0.00010365
59	40	0.013643
59	41	0.0016134
59	42	0.0026806
59	43	0.002629
59	44	0.00011799
59	45	0.00011061
59	46	0.00026344
59	47	0.0021885
59	48	0.0022678
59	49	0.007595
59	50	0.0043022
59	51	0.0069113
59	52	0.007014
59	53	0.00052513
59	54	0.010683
59	55	0.015304
59	56	0.080614
59	57	0.013999
59	58	0.81793
59	59	0.86966
59	60	0.21332
59	61	0.0049874
59	62	0.018299
59	63	0.034722
59	64	0.0057382
59	65	0.00016546
59	66	0.00017185
59	67	0.00022882
59	68	0
60	1	4.5918e-05
60	2	4.5042e-05
60	3	0.00013709
60	4	0.0076786
60	5	0
60	6	0.0025146
60	7	0.0014715
60	8	0.0067223
60	9	0.01532
60	10	0.016913
60	11	0.019761
60	12	0.019238
60	13	0.019931
60	14	0.0045462
60	15	0.011734
60	16	0.00012303
60	17	0
60	18	0.004638
60	19	0.0063724
60	20	0.00025459
60	21	0.00030486
60	22	0.0088534
60	23	0.019236
60	24	0.014803
60	25	0.0050967
60	26	0.0037223
60	27	0.00026264
60	28	0.0082834
60	29	0.003753
60	30	0.0035249
60	31	0.0085729
60	32	0.002014
60	33	0.0053017
60	34	0.019456
60	35	0.00030731
60	36	0.0044462
60	37	0.00036978
60	38	0.00010306
60	39	0.00010365
60	40	0.0032624
60	41	0.014477
60	42	0.00078369
60	43	0.00080366
60	44	0.0002231
60	45	0.00023596
60	46	0.00026344
60	47	0.0060585
60	48	0.0076691
60	49	0.002706
60	50	0.0014237
60	51	0
60	52	0.007014
60	53	0.0071614
60	54	0.014109
60	55	0.015304
60	56	0.019788
60	57	0.013999
60	58	0.063899
60	59	0.6865
60	60	0.2702
60	61	1
60	62	0.55338
60	63	0.020321
60	64	0.019948
60	65	0.00016546
60	66	2.9306e-05
60	67	6.2833e-05
60	68	7.2206e-05
61	1	4.5918e-05
61	2	4.5042e-05
61	3	8.8037e-05
61	4	0.00062402
61	5	0.0047302
61	6	0.0025146
61	7	0.0082573
61	8	0.0010322
61	9	0.019251
61	10	0.028525
61	11	0.017677
61	12	0.018935
61	13	0.019931
61	14	0.010961
61	15	0.011734
61	16	0
61	17	0.00013081
61	18	0.00032627
61	19	0.0063724
61	20	1.1081e-05
61	21	0.00036192
61	22	0.010431
61	23	0.0012871
61	24	0.0069874
61	25	0.0018128
61	26	0.0050972
61	27	0.00039061
61	28	0.0044559
61	29	0.0050762
61	30	0.0012683
61	31	0.0079895
61	32	0.018017
61	33	0.0061761
61	34	0.019456
61	35	0.0014189
61	36	0.0051469
61	37	0.0015649
61	38	0.00010306
61	39	0.00010365
61	40	0.0087694
61	41	0.0016134
61	42	0.00078369
61	43	0.00456
61	44	0.00011799
61	45	0.00011061
61	46	0.00028638
61	47	0.0028956
61	48	0.0076691
61	49	0.0024794
61	50	0.0021658
61	51	0.0028173
61	52	0.010399
61	53	0.0071614
61	54	0.010872
61	55	0.015304
61	56	0.019788
61	57	0.020359
61	58	0.0066488
61	59	0.016754
61	60	1
61	61	0.26995
61	62	1
61	63	0.24737
61	64	0.019948
61	65	7.322e-05
61	66	0.00017185
61	67	0.00022882
61	68	0.00022148
62	1	0.00042058
62	2	0.00058854
62	3	0.00023938
62	4	0.00062402
62	5	0.012045
62	6	0.011052
62	7	0.0014715
62	8	0.0010322
62	9	0.031871
62	10	0.016913
62	11	0.018688
62	12	0.018935
62	13	0.0044396
62	14	0.010961
62	15	0.010537
62	16	1.1353e-05
62	17	0.00013081
62	18	0.0059599
62	19	0.0046048
62	20	0.00035166
62	21	3.2483e-05
62	22	0.0054739
62	23	0
62	24	0.0045604
62	25	0.0050967
62	26	0.0050972
62	27	0.00066286
62	28	0.00053624
62	29	0.001287
62	30	0.0035249
62	31	0.00098798
62	32	0.018017
62	33	0.0032391
62	34	0.019456
62	35	0.00046046
62	36	0.0044462
62	37	0.0015649
62	38	0.00010306
62	39	4.0567e-05
62	40	0.00020747
62	41	0.0016134
62	42	0.0038038
62	43	0.00080366
62	44	0.00011799
62	45	0.00011061
62	46	0.0015333
62	47	0.0076328
62	48	0.0074641
62	49	0.007595
62	50	0.0011207
62	51	0.0023383
62	52	0.015805
62	53	0.004001
62	54	0.010683
62	55	0.020937
62	56	0.019788
62	57	0.018682
62	58	0.013947
62	59	0.016754
62	60	0.15724
62	61	0.28378
62	62	0.95128
62	63	0.44014
62	64	0.019948
62	65	0.00016546
62	66	4.0834e-05
62	67	0.00022882
62	68	0.00022148
63	1	4.5918e-05
63	2	4.5042e-05
63	3	0.00025156
63	4	0.0032747
63	5	0.012045
63	6	0.0025146
63	7	0.00077105
63	8	0.0031079
63	9	0.0016206
63	10	0.009563
63	11	0.019761
63	12	0.005573
63	13	0.0018454
63	14	0.00162
63	15	0.00061638
63	16	7.1724e-06
63	17	1.8376e-05
63	18	0.00067704
63	19	0.0063724
63	20	6.4844e-05
63	21	1.4459e-05
63	22	0.0088534
63	23	0.019236
63	24	0.014237
63	25	0.0015054
63	26	0.0061012
63	27	0.00026264
63	28	0.0044559
63	29	0.0026808
63	30	0.006359
63	31	0.0079895
63	32	0.018017
63	33	0.019931
63	34	0.011742
63	35	0.00030731
63	36	0
63	37	4.0662e-05
63	38	7.5754e-06
63	39	0.00010365
63	40	0.013643
63	41	2.5284e-05
63	42	0.00078369
63	43	0.00022569
63	44	3.2618e-05
63	45	3.5335e-05
63	46	0.00026344
63	47	9.3737e-05
63	48	0.00093407
63	49	0.0021153
63	50	0.0021658
63	51	0.0069113
63	52	0.007014
63	53	0.0031131
63	54	0.0072493
63	55	0.00048558
63	56	0.019788
63	57	0.013999
63	58	0.0007474
63	59	0.030125
63	60	0.0055945
63	61	0.066597
63	62	0.41863
63	63	1
63	64	0.45737
63	65	0.00016546
63	66	0.00017185
63	67	0.00022882
63	68	0.00022148
64	1	4.5918e-05
64	2	4.5042e-05
64	3	8.8037e-05
64	4	0.00062402
64	5	0.0030155
64	6	0.00048462
64	7	0.0014715
64	8	0.0010322
64	9	0.019251
64	10	0.016913
64	11	0.019761
64	12	0.018935
64	13	0.019931
64	14	0.00045304
64	15	0
64	16	7.7892e-06
64	17	1.6466e-05
64	18	0.003144
64	19	0.001009
64	20	0.00035166
64	21	0.00036192
64	22	0.0088534
64	23	0.019236
64	24	0.012082
64	25	0.00036695
64	26	0.0050972
64	27	0.00026264
64	28	0.0030045
64	29	0.003753
64	30	0.0035249
64	31	0.009453
64	32	0.011111
64	33	0.0028979
64	34	0.019456
64	35	0.00030731
64	36	0.0044462
64	37	5.4239e-05
64	38	1.3093e-05
64	39	1.4678e-05
64	40	0.0029171
64	41	0.00013214
64	42	0
64	43	0
64	44	0.00011799
64	45	0.00011061
64	46	0.00026344
64	47	0.0023611
64	48	4.515e-05
64	49	0.007595
64	50	0.0014825
64	51	0.0069113
64	52	0.0010011
64	53	8.2029e-05
64	54	0.00042961
64	55	0
64	56	0.00789
64	57	0.010624
64	58	0.0098906
64	59	0.0043881
64	60	0.005332
64	61	0.0049874
64	62	0.018299
64	63	0.45704
64	64	1
64	65	9.031e-05
64	66	0.00010148
64	67	0.00022882
64	68	0.00022148
65	1	4.5918e-05
65	2	6.6673e-05
65	3	8.8037e-05
65	4	0.0087026
65	5	0.0057183
65	6	0.0025146
65	7	0
65	8	0.0039646
65	9	0.25627
65	10	1
65	11	0.18666
65	12	0.018935
65	13	0.019931
65	14	0.010961
65	15	0.0026486
65	16	0.00012303
65	17	0.00014991
65	18	0.0059599
65	19	0.0063724
65	20	0.00035166
65	21	0.0014979
65	22	0.001374
65	23	0.019236
65	24	0.0068071
65	25	0.0050967
65	26	0.0050972
65	27	0.0049171
65	28	0.0044559
65	29	0.0068948
65	30	0.0030994
65	31	0.0079895
65	32	0.018017
65	33	0.0084058
65	34	0.019456
65	35	0.00030731
65	36	0.0044462
65	37	0.0015649
65	38	0.00010306
65	39	0.00029049
65	40	0.007759
65	41	0.0016134
65	42	0.00078369
65	43	0.002268
65	44	0.00011799
65	45	0.00011792
65	46	0.0052164
65	47	0.0076328
65	48	0.00025941
65	49	0.007595
65	50	0.0014679
65	51	0.0069113
65	52	0.011147
65	53	0.0071614
65	54	0.010683
65	55	0.015304
65	56	0.019788
65	57	0.0030383
65	58	0.0013365
65	59	0.016754
65	60	0.005332
65	61	0.0020912
65	62	0.018299
65	63	0.019349
65	64	0.01122
65	65	0.0086034
65	66	1
65	67	0.00022882
65	68	0.0010223
66	1	0.001527
66	2	4.5042e-05
66	3	0.0033838
66	4	0.001028
66	5	0.005967
66	6	0.0010066
66	7	0.0027417
66	8	0.0013904
66	9	0.22305
66	10	0.016913
66	11	0.18468
66	12	0.018935
66	13	0.019931
66	14	0.010961
66	15	0.0014119
66	16	0.00016838
66	17	0.00013081
66	18	0.0059599
66	19	0.0063724
66	20	0.0015074
66	21	0.00036192
66	22	0.0034626
66	23	0.019236
66	24	0.0051525
66	25	0
66	26	0.0050972
66	27	0.00026264
66	28	0.0044559
66	29	0.0084242
66	30	0.001719
66	31	0.0079895
66	32	0.018017
66	33	0.006774
66	34	0.019456
66	35	0.0030775
66	36	0.0044462
66	37	0.0015649
66	38	0.00030879
66	39	0.00010365
66	40	0.0027729
66	41	0.0045805
66	42	0.00031198
66	43	0.00080366
66	44	0.00017866
66	45	0.00011061
66	46	0.00026344
66	47	0.0076328
66	48	0.0076691
66	49	0.0043301
66	50	0.0018588
66	51	0.0069113
66	52	0.0082427
66	53	0.0071614
66	54	0.010683
66	55	0.015304
66	56	0.019788
66	57	0.013999
66	58	0.010687
66	59	0.016754
66	60	0.00085749
66	61	0.0049874
66	62	0.0038126
66	63	0.019349
66	64	0.011775
66	65	1
66	66	0.0086097
66	67	0.0010666
66	68	0.00022148
67	1	4.5918e-05
67	2	4.5042e-05
67	3	0.0048186
67	4	0.00062402
67	5	0.0018016
67	6	0.0015134
67	7	0.0014715
67	8	0.0010322
67	9	0.019251
67	10	0.016913
67	11	0.78102
67	12	0.018935
67	13	0.019931
67	14	0.010961
67	15	0.002409
67	16	7.2711e-05
67	17	0.00013081
67	18	0.00034061
67	19	0
67	20	0.00079687
67	21	0.00036192
67	22	0.0088534
67	23	0.0020416
67	24	0.014237
67	25	0.0050967
67	26	0.0050972
67	27	0.0022291
67	28	0
67	29	0.00030079
67	30	0.0035249
67	31	0.0015536
67	32	0.0037405
67	33	0.0022109
67	34	0.019456
67	35	0.0036721
67	36	0.0044462
67	37	5.2987e-05
67	38	0.00033027
67	39	0.00010365
67	40	0.0055098
67	41	0.0016134
67	42	0.0044079
67	43	0.00080366
67	44	0.00079098
67	45	0.00011061
67	46	0.00026344
67	47	0.0015842
67	48	0
67	49	0.007595
67	50	0.0012732
67	51	0.0024236
67	52	0
67	53	0.0019441
67	54	0.010683
67	55	0.0018303
67	56	0.019788
67	57	0.0029058
67	58	0.0028983
67	59	0.016754
67	60	0.0014326
67	61	0.0049874
67	62	0.018299
67	63	0.019349
67	64	0.019948
67	65	0.00016546
67	66	0.00079881
67	67	0.011503
67	68	1
68	1	0.0016025
68	2	0.0037027
68	3	8.8037e-05
68	4	0.00054385
68	5	0.0022273
68	6	0.0025146
68	7	3.925e-05
68	8	0.0010322
68	9	0.019251
68	10	0.016913
68	11	0.025619
68	12	0.018935
68	13	0.019931
68	14	0.010961
68	15	0.0032398
68	16	0.00012303
68	17	6.6973e-05
68	18	0.0019824
68	19	0.0063724
68	20	0.00035166
68	21	0.00085157
68	22	0.0088534
68	23	0.019236
68	24	0.0026526
68	25	0.0050967
68	26	0.0050972
68	27	0.00026264
68	28	9.2468e-05
68	29	0.003753
68	30	0
68	31	0.0014721
68	32	0.0028856
68	33	0.0027265
68	34	0.019456
68	35	0.00030731
68	36	0.0015487
68	37	5.781e-05
68	38	0.00010306
68	39	0.00032203
68	40	0.0038651
68	41	0.00050818
68	42	0.00078369
68	43	0.0041197
68	44	0.00011799
68	45	0.00073196
68	46	0.0033245
68	47	0.0021695
68	48	0.0076691
68	49	0.007595
68	50	0.00021935
68	51	0.0036472
68	52	0.00083524
68	53	0.0012602
68	54	0.0020347
68	55	0.015304
68	56	0.019788
68	57	0.0036637
68	58	0.0010585
68	59	0
68	60	0.0018252
68	61	0.0049874
68	62	0.018299
68	63	0.019349
68	64	0.019948
68	65	0.0007648
68	66	0.00017185
68	67	1
68	68	0.011496


==> plots/linearmodel_r.txt <==
1.00000	0.87000	1.85800	0.92600
2.00000	0.53800	0.47100	0.34900
3.00000	0.32300	0.46700	0.23600
4.00000	0.41500	0.79500	0.32200
5.00000	0.87000	0.88100	0.89200
6.00000	0.23600	0.53100	0.20200
7.00000	0.13100	0.18100	0.04200
8.00000	0.38800	0.59700	0.17600
9.00000	0.36400	0.46200	0.22600
10.00000	0.43500	0.99000	0.42900


==> plots/linearmodel_x.txt <==
1.00000	1.68800	0.20400	1.79600
2.00000	0.41900	0.51600	0.67800
3.00000	0.25100	0.00000	0.45700
4.00000	0.51100	0.00000	0.62500
5.00000	1.68800	1.75500	1.73200
6.00000	0.29000	-0.28100	0.39200
7.00000	0.25300	0.00000	0.08100
8.00000	0.39300	0.00000	0.34100
9.00000	0.17600	0.00000	0.43900
10.00000	0.84400	0.00000	0.83200

